A Runtime Analysis of the Multi-Valued Compact Genetic Algorithm on Generalized LeadingOnes

In the literature on runtime analyses of estimation of distribution algorithms (EDAs), researchers have recently explored univariate EDAs for multi-valued decision variables. Particularly, Jedidia et al. gave the first runtime analysis of the multi-valued UMDA on the r-valued LeadingOnes (r-LeadingOnes) functions and Adak et al. gave the first runtime analysis of the multi-valued cGA (r-cGA) on the r-valued OneMax function. We utilize their framework to conduct an analysis of the multi-valued cGA on the r-valued LeadingOnes function. Even for the binary case, a runtime analysis of the classical cGA on LeadingOnes was not yet available. In this work, we show that the runtime of the r-cGA on r-LeadingOnes is O(n^2r^2 log^3 n log^2 r) with high probability.

==> Data/LO-n100-r2.txt <==
(100, 17858)
(105, 17749)
(110, 18390)
(115, 19707)
(120, 22564)
(125, 21134)
(130, 22742)
(135, 20674)
(140, 21644)
(145, 22921)
(150, 23659)
(155, 22719)
(160, 23136)
(165, 24231)
(170, 26679)
(175, 28072)
(180, 27752)
(185, 27027)
(190, 24380)
(195, 25849)
(200, 28413)
(205, 28426)
(210, 31148)
(215, 28676)
(220, 29517)
(225, 30690)
(230, 30883)
(235, 28293)
(240, 31232)
(245, 31307)
(250, 33845)
(255, 33084)
(260, 31869)
(265, 32337)
(270, 30087)
(275, 32499)
(280, 34103)
(285, 35230)
(290, 35081)
(295, 34499)
(300, 36336)
(305, 35446)
(310, 38709)
(315, 36723)
(320, 35666)
(325, 35008)
(330, 40018)
(335, 37787)
(340, 38219)
(345, 38004)
(350, 40591)
(355, 39646)
(360, 41116)
(365, 40123)
(370, 40095)
(375, 41246)
(380, 39688)
(385, 41535)
(390, 40671)
(395, 41213)
(400, 43378)
(405, 44495)
(410, 41719)
(415, 41742)
(420, 43285)
(425, 43143)
(430, 42374)
(435, 45632)
(440, 47221)
(445, 43753)
(450, 45467)
(455, 45704)
(460, 46546)
(465, 45202)
(470, 48241)
(475, 49300)
(480, 46086)
(485, 48586)
(490, 49947)
(495, 50824)
(500, 48578)
(505, 51274)
(510, 49866)
(515, 51416)
(520, 49678)
(525, 49922)
(530, 50300)
(535, 51021)
(540, 53509)
(545, 52284)
(550, 55434)
(555, 53616)
(560, 56488)
(565, 54814)
(570, 54394)
(575, 54669)
(580, 55966)
(585, 54982)
(590, 53653)
(595, 55150)
(600, 56996)
(605, 57336)
(610, 55632)
(615, 58725)
(620, 60522)
(625, 60141)
(630, 59802)
(635, 59019)
(640, 59762)
(645, 62641)
(650, 60824)
(655, 60503)
(660, 62049)
(665, 62301)
(670, 62035)
(675, 64516)
(680, 60732)
(685, 60747)
(690, 63580)
(695, 61606)
(700, 63981)
(705, 66584)
(710, 65523)
(715, 62324)
(720, 65242)
(725, 66661)
(730, 66781)
(735, 69727)
(740, 67275)
(745, 69132)
(750, 69119)
(755, 69273)
(760, 70466)
(765, 69775)
(770, 64936)
(775, 70332)
(780, 71604)
(785, 72628)
(790, 71082)
(795, 73875)
(800, 73210)
(805, 73014)
(810, 74580)
(815, 75260)
(820, 74641)
(825, 76314)
(830, 71253)
(835, 75833)
(840, 77334)
(845, 72930)
(850, 74585)
(855, 76868)
(860, 76771)
(865, 76738)
(870, 74878)
(875, 78793)
(880, 76964)
(885, 79362)
(890, 78304)
(895, 77058)
(900, 79461)
(905, 80239)
(910, 81142)
(915, 82911)
(920, 79866)
(925, 82945)
(930, 84505)
(935, 83995)
(940, 84013)
(945, 83092)
(950, 85698)
(955, 82591)
(960, 83046)
(965, 82466)
(970, 85054)
(975, 85119)
(980, 86472)
(985, 85383)
(990, 85028)
(995, 86774)
(1000, 84248)



==> Data/LO-n100-r3.txt <==
(100, 43806)
(105, 44139)
(110, 43985)
(115, 46473)
(120, 52506)
(125, 48259)
(130, 51340)
(135, 53136)
(140, 56714)
(145, 52683)
(150, 56249)
(155, 60066)
(160, 56733)
(165, 58427)
(170, 62894)
(175, 59976)
(180, 64321)
(185, 61136)
(190, 62995)
(195, 63276)
(200, 66762)
(205, 66179)
(210, 71498)
(215, 69205)
(220, 75619)
(225, 73330)
(230, 76055)
(235, 74449)
(240, 75324)
(245, 81327)
(250, 79434)
(255, 77027)
(260, 80435)
(265, 87734)
(270, 81832)
(275, 84819)
(280, 85258)
(285, 85792)
(290, 88798)
(295, 87271)
(300, 85329)
(305, 86191)
(310, 85471)
(315, 83652)
(320, 89601)
(325, 101647)
(330, 86124)
(335, 93340)
(340, 95923)
(345, 104060)
(350, 98287)
(355, 96132)
(360, 96531)
(365, 98340)
(370, 95877)
(375, 101870)
(380, 99981)
(385, 109850)
(390, 107903)
(395, 103219)
(400, 111618)
(405, 111905)
(410, 116238)
(415, 121164)
(420, 109562)
(425, 111412)
(430, 115852)
(435, 108635)
(440, 114838)
(445, 117934)
(450, 119046)
(455, 121295)
(460, 116691)
(465, 117590)
(470, 114194)
(475, 124221)
(480, 118715)
(485, 130188)
(490, 117241)
(495, 114672)
(500, 127765)
(505, 117569)
(510, 121147)
(515, 130214)
(520, 120267)
(525, 125460)
(530, 124822)
(535, 125882)
(540, 136776)
(545, 134728)
(550, 131948)
(555, 130463)
(560, 144042)
(565, 136350)
(570, 126062)
(575, 130369)
(580, 137796)
(585, 140068)
(590, 143573)
(595, 144782)
(600, 136259)
(605, 135934)
(610, 141961)
(615, 149584)
(620, 147057)
(625, 152491)
(630, 138405)
(635, 147743)
(640, 156501)
(645, 150603)
(650, 135856)
(655, 155981)
(660, 147777)
(665, 143112)
(670, 152371)
(675, 152410)
(680, 153345)
(685, 153845)
(690, 152884)
(695, 161054)
(700, 153489)
(705, 151979)
(710, 149813)
(715, 158757)
(720, 159867)
(725, 158985)
(730, 155215)
(735, 161333)
(740, 162073)
(745, 164017)
(750, 161919)
(755, 166581)
(760, 164937)
(765, 158491)
(770, 167713)
(775, 168039)
(780, 167450)
(785, 169568)
(790, 163722)
(795, 170592)
(800, 174749)
(805, 176178)
(810, 167866)
(815, 176956)
(820, 177628)
(825, 173363)
(830, 189015)
(835, 180394)
(840, 180616)
(845, 178165)
(850, 179789)
(855, 168170)
(860, 181835)
(865, 180273)
(870, 175449)
(875, 188372)
(880, 180237)
(885, 172658)
(890, 179747)
(895, 178983)
(900, 187335)
(905, 181931)
(910, 184237)
(915, 191563)
(920, 196324)
(925, 188089)
(930, 187591)
(935, 187948)
(940, 180410)
(945, 191492)
(950, 194571)
(955, 189198)
(960, 196134)
(965, 196573)
(970, 195416)
(975, 195166)
(980, 195793)
(985, 205985)
(990, 186382)
(995, 190023)
(1000, 198980)



==> Data/LO-n100-r4.txt <==
(100, 77549)
(105, 74877)
(110, 77535)
(115, 76129)
(120, 74980)
(125, 73506)
(130, 79102)
(135, 76645)
(140, 83287)
(145, 88053)
(150, 86511)
(155, 88058)
(160, 88556)
(165, 87535)
(170, 89431)
(175, 97946)
(180, 95238)
(185, 97510)
(190, 94951)
(195, 103528)
(200, 110286)
(205, 101771)
(210, 106256)
(215, 106898)
(220, 102633)
(225, 106911)
(230, 107920)
(235, 115283)
(240, 106268)
(245, 114496)
(250, 121421)
(255, 119395)
(260, 120769)
(265, 123778)
(270, 126581)
(275, 118187)
(280, 128745)
(285, 124373)
(290, 136226)
(295, 135670)
(300, 129768)
(305, 138133)
(310, 134639)
(315, 136931)
(320, 138582)
(325, 149536)
(330, 138011)
(335, 148668)
(340, 133570)
(345, 148661)
(350, 138002)
(355, 152419)
(360, 150106)
(365, 158161)
(370, 169484)
(375, 167122)
(380, 159832)
(385, 155143)
(390, 168458)
(395, 164417)
(400, 170545)
(405, 165356)
(410, 165779)
(415, 171047)
(420, 174208)
(425, 169158)
(430, 177659)
(435, 178058)
(440, 175144)
(445, 182187)
(450, 175335)
(455, 183250)
(460, 176930)
(465, 189796)
(470, 185395)
(475, 188873)
(480, 185704)
(485, 190505)
(490, 188159)
(495, 196945)
(500, 196580)
(505, 202213)
(510, 208342)
(515, 185326)
(520, 198152)
(525, 197255)
(530, 202707)
(535, 208397)
(540, 201037)
(545, 208021)
(550, 210100)
(555, 209637)
(560, 214441)
(565, 213274)
(570, 195952)
(575, 220614)
(580, 217199)
(585, 210966)
(590, 214218)
(595, 222785)
(600, 222836)
(605, 220795)
(610, 220873)
(615, 221539)
(620, 235502)
(625, 232325)
(630, 225191)
(635, 231412)
(640, 232448)
(645, 230757)
(650, 240629)
(655, 241138)
(660, 236311)
(665, 250417)
(670, 224381)
(675, 235074)
(680, 248545)
(685, 236325)
(690, 247601)
(695, 237321)
(700, 244867)
(705, 243781)
(710, 237197)
(715, 250223)
(720, 252379)
(725, 259776)
(730, 262762)
(735, 249952)
(740, 265722)
(745, 256160)
(750, 249631)
(755, 265758)
(760, 260564)
(765, 265453)
(770, 262695)
(775, 273665)
(780, 262179)
(785, 271830)
(790, 284956)
(795, 256862)
(800, 283272)
(805, 272070)
(810, 272447)
(815, 284552)
(820, 284698)
(825, 258671)
(830, 272701)
(835, 284475)
(840, 280415)
(845, 287605)
(850, 282199)
(855, 290174)
(860, 278619)
(865, 293883)
(870, 283474)
(875, 289155)
(880, 302509)
(885, 282703)
(890, 291627)
(895, 295958)
(900, 294809)
(905, 304647)
(910, 304488)
(915, 295402)
(920, 304666)
(925, 296385)
(930, 307560)
(935, 301132)
(940, 324344)
(945, 296109)
(950, 313035)
(955, 312190)
(960, 313969)
(965, 302667)
(970, 309723)
(975, 312908)
(980, 319918)
(985, 306657)
(990, 324371)
(995, 315752)
(1000, 302764)



==> Data/LO-n100-r5.txt <==
(100, 99140)
(105, 97463)
(110, 100706)
(115, 101423)
(120, 106945)
(125, 108407)
(130, 104544)
(135, 108441)
(140, 117231)
(145, 113383)
(150, 116717)
(155, 107315)
(160, 115433)
(165, 117743)
(170, 125970)
(175, 121478)
(180, 123379)
(185, 133274)
(190, 132089)
(195, 131246)
(200, 134527)
(205, 130461)
(210, 130677)
(215, 140582)
(220, 139384)
(225, 142164)
(230, 144184)
(235, 147890)
(240, 153203)
(245, 146010)
(250, 144676)
(255, 153750)
(260, 150315)
(265, 157797)
(270, 161942)
(275, 148459)
(280, 163868)
(285, 166743)
(290, 173595)
(295, 175308)
(300, 179692)
(305, 175926)
(310, 176630)
(315, 187133)
(320, 170208)
(325, 182976)
(330, 191939)
(335, 183209)
(340, 193437)
(345, 184041)
(350, 195788)
(355, 193201)
(360, 201805)
(365, 206309)
(370, 195839)
(375, 195434)
(380, 209352)
(385, 198448)
(390, 202619)
(395, 215519)
(400, 203579)
(405, 211461)
(410, 214654)
(415, 213437)
(420, 225583)
(425, 232228)
(430, 225850)
(435, 234497)
(440, 231213)
(445, 233693)
(450, 235788)
(455, 240898)
(460, 234878)
(465, 239740)
(470, 233637)
(475, 241210)
(480, 245578)
(485, 245137)
(490, 241279)
(495, 252676)
(500, 256393)
(505, 246050)
(510, 251150)
(515, 249169)
(520, 258572)
(525, 265567)
(530, 246250)
(535, 265990)
(540, 278993)
(545, 270342)
(550, 263626)
(555, 269254)
(560, 278041)
(565, 279918)
(570, 271635)
(575, 305200)
(580, 286124)
(585, 274784)
(590, 273546)
(595, 298575)
(600, 285946)
(605, 286702)
(610, 278872)
(615, 295291)
(620, 299894)
(625, 302683)
(630, 303946)
(635, 304065)
(640, 304191)
(645, 289385)
(650, 296400)
(655, 308964)
(660, 302389)
(665, 315082)
(670, 314359)
(675, 317312)
(680, 318870)
(685, 304989)
(690, 307417)
(695, 320467)
(700, 321983)
(705, 325215)
(710, 314444)
(715, 318183)
(720, 339029)
(725, 314966)
(730, 316632)
(735, 325552)
(740, 341859)
(745, 331589)
(750, 352874)
(755, 331568)
(760, 345384)
(765, 347147)
(770, 350863)
(775, 346477)
(780, 376939)
(785, 357773)
(790, 384690)
(795, 334558)
(800, 360886)
(805, 359812)
(810, 349540)
(815, 370035)
(820, 366426)
(825, 361150)
(830, 383819)
(835, 350049)
(840, 359078)
(845, 354448)
(850, 377172)
(855, 368686)
(860, 382466)
(865, 389701)
(870, 373279)
(875, 392442)
(880, 390434)
(885, 401105)
(890, 388557)
(895, 396022)
(900, 378096)
(905, 392052)
(910, 391936)
(915, 380907)
(920, 404466)
(925, 393257)
(930, 397790)
(935, 399137)
(940, 409624)
(945, 406636)
(950, 395358)
(955, 413336)
(960, 391399)
(965, 408120)
(970, 407199)
(975, 396404)
(980, 417806)
(985, 444509)
(990, 417816)
(995, 410801)
(1000, 408345)



==> Data/LO-n100-r6.txt <==
(100, 121938)
(105, 125940)
(110, 138922)
(115, 138026)
(120, 125531)
(125, 119593)
(130, 130532)
(135, 122765)
(140, 135700)
(145, 147086)
(150, 147540)
(155, 136236)
(160, 145734)
(165, 149305)
(170, 145517)
(175, 140017)
(180, 151175)
(185, 152462)
(190, 159476)
(195, 157536)
(200, 153977)
(205, 160324)
(210, 166592)
(215, 161968)
(220, 172949)
(225, 164641)
(230, 171204)
(235, 171489)
(240, 164902)
(245, 187461)
(250, 181534)
(255, 179769)
(260, 190517)
(265, 192593)
(270, 188746)
(275, 197222)
(280, 188559)
(285, 199213)
(290, 201386)
(295, 195930)
(300, 205875)
(305, 208856)
(310, 212106)
(315, 196296)
(320, 215858)
(325, 206665)
(330, 216803)
(335, 209382)
(340, 221858)
(345, 226170)
(350, 231089)
(355, 229334)
(360, 223391)
(365, 238013)
(370, 235266)
(375, 240213)
(380, 234469)
(385, 238362)
(390, 235684)
(395, 249374)
(400, 251564)
(405, 250586)
(410, 247977)
(415, 270790)
(420, 258934)
(425, 260353)
(430, 275135)
(435, 274072)
(440, 259948)
(445, 274265)
(450, 277109)
(455, 287612)
(460, 271257)
(465, 281741)
(470, 280339)
(475, 280825)
(480, 294925)
(485, 287909)
(490, 276309)
(495, 288384)
(500, 288810)
(505, 284980)
(510, 289763)
(515, 305458)
(520, 291339)
(525, 309759)
(530, 318481)
(535, 311380)
(540, 312528)
(545, 324924)
(550, 324345)
(555, 313353)
(560, 337665)
(565, 318183)
(570, 332211)
(575, 326622)
(580, 328136)
(585, 327773)
(590, 339644)
(595, 326657)
(600, 338460)
(605, 340333)
(610, 337484)
(615, 341069)
(620, 326701)
(625, 346384)
(630, 344380)
(635, 363355)
(640, 365305)
(645, 361672)
(650, 356324)
(655, 360594)
(660, 355762)
(665, 364890)
(670, 361387)
(675, 377301)
(680, 359226)
(685, 360071)
(690, 377431)
(695, 376502)
(700, 387703)
(705, 380502)
(710, 391212)
(715, 390095)
(720, 394542)
(725, 383288)
(730, 369813)
(735, 395697)
(740, 395457)
(745, 393865)
(750, 401561)
(755, 394532)
(760, 405869)
(765, 383265)
(770, 396269)
(775, 408977)
(780, 415346)
(785, 410417)
(790, 438814)
(795, 455290)
(800, 424063)
(805, 416888)
(810, 427105)
(815, 413047)
(820, 437970)
(825, 427090)
(830, 425309)
(835, 455433)
(840, 441499)
(845, 418416)
(850, 432672)
(855, 441576)
(860, 456150)
(865, 471054)
(870, 449768)
(875, 439701)
(880, 431132)
(885, 448851)
(890, 455110)
(895, 456945)
(900, 464563)
(905, 458791)
(910, 463331)
(915, 459980)
(920, 476718)
(925, 464397)
(930, 466007)
(935, 456214)
(940, 488131)
(945, 472697)
(950, 508733)
(955, 461531)
(960, 477856)
(965, 457875)
(970, 484668)
(975, 467931)
(980, 471915)
(985, 510776)
(990, 490313)
(995, 488139)
(1000, 498725)



==> Data/LO-n100-r7.txt <==
(100, 149279)
(105, 161856)
(110, 154399)
(115, 144822)
(120, 159345)
(125, 154470)
(130, 147494)
(135, 156330)
(140, 162425)
(145, 173717)
(150, 158531)
(155, 165641)
(160, 164463)
(165, 165250)
(170, 182552)
(175, 184256)
(180, 176599)
(185, 171518)
(190, 165652)
(195, 194149)
(200, 178708)
(205, 189620)
(210, 186105)
(215, 191266)
(220, 203321)
(225, 185823)
(230, 202970)
(235, 201535)
(240, 200842)
(245, 192401)
(250, 206123)
(255, 207635)
(260, 203220)
(265, 222719)
(270, 210636)
(275, 220346)
(280, 219335)
(285, 229405)
(290, 230805)
(295, 223170)
(300, 214099)
(305, 218550)
(310, 233981)
(315, 232550)
(320, 241487)
(325, 245027)
(330, 233850)
(335, 244949)
(340, 254534)
(345, 255879)
(350, 266651)
(355, 230551)
(360, 256024)
(365, 251400)
(370, 259976)
(375, 281977)
(380, 268964)
(385, 256412)
(390, 275973)
(395, 270871)
(400, 295032)
(405, 276727)
(410, 293026)
(415, 284222)
(420, 284984)
(425, 291229)
(430, 280123)
(435, 297799)
(440, 294716)
(445, 280747)
(450, 301571)
(455, 294556)
(460, 305503)
(465, 299340)
(470, 311254)
(475, 305457)
(480, 317805)
(485, 339468)
(490, 338989)
(495, 328323)
(500, 315295)
(505, 323369)
(510, 336998)
(515, 344123)
(520, 336007)
(525, 340573)
(530, 347388)
(535, 354413)
(540, 337686)
(545, 350053)
(550, 355804)
(555, 361405)
(560, 355020)
(565, 369825)
(570, 340737)
(575, 352583)
(580, 362614)
(585, 354364)
(590, 385895)
(595, 392946)
(600, 349289)
(605, 394350)
(610, 376270)
(615, 382670)
(620, 408407)
(625, 391036)
(630, 402497)
(635, 403045)
(640, 371274)
(645, 427656)
(650, 406360)
(655, 418732)
(660, 384011)
(665, 396605)
(670, 423679)
(675, 414256)
(680, 410958)
(685, 406345)
(690, 398130)
(695, 429458)
(700, 408229)
(705, 446020)
(710, 438839)
(715, 434670)
(720, 443507)
(725, 443502)
(730, 430557)
(735, 453515)
(740, 438922)
(745, 454076)
(750, 450244)
(755, 476138)
(760, 465506)
(765, 460116)
(770, 430115)
(775, 476070)
(780, 483812)
(785, 459576)
(790, 469798)
(795, 441691)
(800, 484576)
(805, 465992)
(810, 468031)
(815, 506264)
(820, 450358)
(825, 493380)
(830, 477881)
(835, 469791)
(840, 504862)
(845, 498463)
(850, 493767)
(855, 514763)
(860, 496119)
(865, 483373)
(870, 502383)
(875, 495980)
(880, 533595)
(885, 526241)
(890, 516354)
(895, 523263)
(900, 502974)
(905, 539162)
(910, 529815)
(915, 531898)
(920, 544767)
(925, 560261)
(930, 538158)
(935, 538151)
(940, 534566)
(945, 535969)
(950, 564292)
(955, 544196)
(960, 555878)
(965, 560477)
(970, 547180)
(975, 572890)
(980, 562176)
(985, 532116)
(990, 551728)
(995, 559194)
(1000, 564257)



==> Data/LO-n1000-r10.txt <==
(100, 24844723)
(101, 24762208)
(102, 24679647)
(103, 24597108)
(104, 24514537)
(105, 24432017)
(106, 24349490)
(107, 24266984)
(108, 24184453)
(109, 24101874)
(110, 24019299)
(111, 23936772)
(112, 23854209)
(113, 23771689)
(114, 23689112)
(115, 23606583)
(116, 23524072)
(117, 23441570)
(118, 23359061)
(119, 23276535)
(120, 23193985)
(121, 23111426)
(122, 23028890)
(123, 22946341)
(124, 22863749)
(125, 22781228)
(126, 22698719)
(127, 22616181)
(128, 22533644)
(129, 22451144)
(130, 22368642)
(131, 22286067)
(132, 22203475)
(133, 22120887)
(134, 22038327)
(135, 21955814)
(136, 21873225)
(137, 21790677)
(138, 21708146)
(139, 21625595)
(140, 21543079)
(141, 21460525)
(142, 21377975)
(143, 21295441)
(144, 21212884)
(145, 21130361)
(146, 21047841)
(147, 20965256)
(148, 20882705)
(149, 20800107)
(150, 20717570)
(151, 20635069)
(152, 20552502)
(153, 20469939)
(154, 20387351)
(155, 20304797)
(156, 20222213)
(157, 20139705)
(158, 20057122)
(159, 19974613)
(160, 19892057)
(161, 19809543)
(162, 19727028)
(163, 19644502)
(164, 19561903)
(165, 19479391)
(166, 19396809)
(167, 19314223)
(168, 19231691)
(169, 19149167)
(170, 19066666)
(171, 18984136)
(172, 18901539)
(173, 18818964)
(174, 18736402)
(175, 18653882)
(176, 18571363)
(177, 18488793)
(178, 18406198)
(179, 18323648)
(180, 18241117)
(181, 18158543)
(182, 18075982)
(183, 17993469)
(184, 17910890)
(185, 17828311)
(186, 17745793)
(187, 17663271)
(188, 17580771)
(189, 17498202)
(190, 17415608)
(191, 17333078)
(192, 17250515)
(193, 17168013)
(194, 17085469)
(195, 17002956)
(196, 16920428)
(197, 16837922)
(198, 16755389)
(199, 16672839)
(200, 16590312)
(201, 16507787)
(202, 16425219)
(203, 16342695)
(204, 16260191)
(205, 16177599)
(206, 16095026)
(207, 16012457)
(208, 15929918)
(209, 15847397)
(210, 15764809)
(211, 15682291)
(212, 15599697)
(213, 15517115)
(214, 15434573)
(215, 15352068)
(216, 15269541)
(217, 15186992)
(218, 15104416)
(219, 15021846)
(220, 14939292)
(221, 14856700)
(222, 14774114)
(223, 14691564)
(224, 14609042)
(225, 14526456)
(226, 14443928)
(227, 14361350)
(228, 14278824)
(229, 14196269)
(230, 14113687)
(231, 14031184)
(232, 13948663)
(233, 13866139)
(234, 13783540)
(235, 13700958)
(236, 13618457)
(237, 13535906)
(238, 13453325)
(239, 13370804)
(240, 13288229)
(241, 13205675)
(242, 13123152)
(243, 13040615)
(244, 12958113)
(245, 12875520)
(246, 12792943)
(247, 12710386)
(248, 12627844)
(249, 12545260)
(250, 12462676)
(251, 12380172)
(252, 12297602)
(253, 12215054)
(254, 12132484)
(255, 12049893)
(256, 11967334)
(257, 11884814)
(258, 11802218)
(259, 11719695)
(260, 11637161)
(261, 11554655)
(262, 11472104)
(263, 11389517)
(264, 11306946)
(265, 11224350)
(266, 11141849)
(267, 11059269)
(268, 10976745)
(269, 10894171)
(270, 10811626)
(271, 10729089)
(272, 10646589)
(273, 10564011)
(274, 10498003)
(275, 10431958)
(276, 10365859)
(277, 10316266)
(278, 10266693)
(279, 10217155)
(280, 10167641)
(281, 10134557)
(282, 10101475)
(283, 10068449)
(284, 10035361)
(285, 10002264)
(286, 9985669)
(287, 9969085)
(288, 9952499)
(289, 9935961)
(290, 9919441)
(291, 9902894)
(292, 9985990)
(293, 9955251)
(294, 9980359)
(295, 9997692)
(296, 10032912)
(297, 10041323)
(298, 10022896)
(299, 10073073)
(300, 10061893)
(301, 10065456)
(302, 10082483)
(303, 10098000)
(304, 10137192)
(305, 10170499)
(306, 10178342)
(307, 10185991)
(308, 10219111)
(309, 10223565)
(310, 10241471)
(311, 10274817)
(312, 10252336)
(313, 10281114)
(314, 10314341)
(315, 10314777)
(316, 10313169)
(317, 10330078)
(318, 10368204)
(319, 10373578)
(320, 10419120)
(321, 10410545)
(322, 10435160)
(323, 10447440)
(324, 10468517)
(325, 10457751)
(326, 10482890)
(327, 10513618)
(328, 10506759)
(329, 10533054)
(330, 10553470)
(331, 10621568)
(332, 10606049)
(333, 10628529)
(334, 10641065)
(335, 10645155)
(336, 10640354)
(337, 10665307)
(338, 10707296)
(339, 10720452)
(340, 10699977)
(341, 10744810)
(342, 10765616)
(343, 10763566)
(344, 10766099)
(345, 10830769)
(346, 10848720)
(347, 10834506)
(348, 10851172)
(349, 10892137)
(350, 10898356)
(351, 10889536)
(352, 10906896)
(353, 10922442)
(354, 10966807)
(355, 10944903)
(356, 10979903)
(357, 11023560)
(358, 11042973)
(359, 11045514)
(360, 11065694)
(361, 11075272)
(362, 11085423)
(363, 11105193)
(364, 11111504)
(365, 11119211)
(366, 11127862)
(367, 11159539)
(368, 11187696)
(369, 11177895)
(370, 11242410)
(371, 11250123)
(372, 11270014)
(373, 11260202)
(374, 11270289)
(375, 11288243)
(376, 11312878)
(377, 11325755)
(378, 11359796)
(379, 11375267)
(380, 11368799)
(381, 11393819)
(382, 11396050)
(383, 11482492)
(384, 11467220)
(385, 11453294)
(386, 11457290)
(387, 11502865)
(388, 11517439)
(389, 11510758)
(390, 11543665)
(391, 11563277)
(392, 11585706)
(393, 11568422)
(394, 11592625)
(395, 11606254)
(396, 11672150)
(397, 11659821)
(398, 11690016)
(399, 11678230)
(400, 11716509)
(401, 11716086)
(402, 11727174)
(403, 11770335)
(404, 11779582)
(405, 11796234)
(406, 11786321)
(407, 11805141)
(408, 11830180)
(409, 11873808)
(410, 11873460)
(411, 11876919)
(412, 11885205)
(413, 11936912)
(414, 11920991)
(415, 11939704)
(416, 11962322)
(417, 11980671)
(418, 11973929)
(419, 12006547)
(420, 12037898)
(421, 12048804)
(422, 12040673)
(423, 12094452)
(424, 12083602)
(425, 12119379)
(426, 12121772)
(427, 12161809)
(428, 12154884)
(429, 12172363)
(430, 12174865)
(431, 12201798)
(432, 12238537)
(433, 12247556)
(434, 12246518)
(435, 12242801)
(436, 12313785)
(437, 12287695)
(438, 12333017)
(439, 12342899)
(440, 12355995)
(441, 12370670)
(442, 12403694)
(443, 12409966)
(444, 12415755)
(445, 12428386)
(446, 12438361)
(447, 12451610)
(448, 12512910)
(449, 12505304)
(450, 12536110)
(451, 12522972)
(452, 12552168)
(453, 12549117)
(454, 12570122)
(455, 12608004)
(456, 12590825)
(457, 12633907)
(458, 12651333)
(459, 12668139)
(460, 12657670)
(461, 12718538)
(462, 12706227)
(463, 12728023)
(464, 12737470)
(465, 12739183)
(466, 12787383)
(467, 12781773)
(468, 12798284)
(469, 12820697)
(470, 12820450)
(471, 12869688)
(472, 12846287)
(473, 12863901)
(474, 12914990)
(475, 12942657)
(476, 12957892)
(477, 12947777)
(478, 12958573)
(479, 12974649)
(480, 12982646)
(481, 13009138)
(482, 13042344)
(483, 13064327)
(484, 13062002)
(485, 13055843)
(486, 13111283)
(487, 13167330)
(488, 13158922)
(489, 13171378)
(490, 13173052)
(491, 13179993)
(492, 13182091)
(493, 13197300)
(494, 13245521)
(495, 13252741)
(496, 13243947)
(497, 13290533)
(498, 13276916)
(499, 13314923)
(500, 13312792)
(501, 13344357)
(502, 13381752)
(503, 13386387)
(504, 13394739)
(505, 13422753)
(506, 13435624)
(507, 13444101)
(508, 13446789)
(509, 13455247)
(510, 13499430)
(511, 13505643)
(512, 13514843)
(513, 13577275)
(514, 13560071)
(515, 13562544)
(516, 13592916)
(517, 13600932)
(518, 13644371)
(519, 13646774)
(520, 13641499)
(521, 13682139)
(522, 13665683)
(523, 13703463)
(524, 13733566)
(525, 13715528)
(526, 13779993)
(527, 13766679)
(528, 13769478)
(529, 13805264)
(530, 13799790)
(531, 13841163)
(532, 13867656)
(533, 13884466)
(534, 13870186)
(535, 13900459)
(536, 13930171)
(537, 13913554)
(538, 13937371)
(539, 13954631)
(540, 13981164)
(541, 13988676)
(542, 13997069)
(543, 14047912)
(544, 14022671)
(545, 14074269)
(546, 14056507)
(547, 14102547)
(548, 14091084)
(549, 14112389)
(550, 14135063)
(551, 14159133)
(552, 14205938)
(553, 14201567)
(554, 14202876)
(555, 14230063)
(556, 14257458)
(557, 14273397)
(558, 14291792)
(559, 14306775)
(560, 14308697)
(561, 14306538)
(562, 14337198)
(563, 14361140)
(564, 14360651)
(565, 14361922)
(566, 14416185)
(567, 14430328)
(568, 14445153)
(569, 14437014)
(570, 14453307)
(571, 14464445)
(572, 14494017)
(573, 14514199)
(574, 14515839)
(575, 14539705)
(576, 14550945)
(577, 14575812)
(578, 14574658)
(579, 14619847)
(580, 14616133)
(581, 14667873)
(582, 14650843)
(583, 14678854)
(584, 14696055)
(585, 14721163)
(586, 14705330)
(587, 14745305)
(588, 14771420)
(589, 14758794)
(590, 14798642)
(591, 14800932)
(592, 14842114)
(593, 14841591)
(594, 14852713)
(595, 14863168)
(596, 14904774)
(597, 14883970)
(598, 14938707)
(599, 14934849)
(600, 14946712)
(601, 14957252)
(602, 14994701)
(603, 15010390)
(604, 15071314)
(605, 15019891)
(606, 15054940)
(607, 15056026)
(608, 15089911)
(609, 15119416)
(610, 15135340)
(611, 15139763)
(612, 15160516)
(613, 15154938)
(614, 15172262)
(615, 15195106)
(616, 15188970)
(617, 15220650)
(618, 15238139)
(619, 15288338)
(620, 15302851)
(621, 15319478)
(622, 15322032)
(623, 15336921)
(624, 15348554)
(625, 15347150)
(626, 15357301)
(627, 15395529)
(628, 15403542)
(629, 15407941)
(630, 15427202)
(631, 15481720)
(632, 15481577)
(633, 15477946)
(634, 15528521)
(635, 15518242)
(636, 15534166)
(637, 15559503)
(638, 15580430)
(639, 15569798)
(640, 15598841)
(641, 15620564)
(642, 15609900)
(643, 15689997)
(644, 15660830)
(645, 15687054)
(646, 15729474)
(647, 15709332)
(648, 15717435)
(649, 15747201)
(650, 15762017)
(651, 15804267)
(652, 15790219)
(653, 15803195)
(654, 15845224)
(655, 15827668)
(656, 15858824)
(657, 15910957)
(658, 15916548)
(659, 15940577)
(660, 15932224)
(661, 15931347)
(662, 15979625)
(663, 16001350)
(664, 15992317)
(665, 16020144)
(666, 16027117)
(667, 16053640)
(668, 16046291)
(669, 16104383)
(670, 16120426)
(671, 16137547)
(672, 16111639)
(673, 16166851)
(674, 16158168)
(675, 16163615)
(676, 16195218)
(677, 16213975)
(678, 16229370)
(679, 16243376)
(680, 16242047)
(681, 16257227)
(682, 16298273)
(683, 16328197)
(684, 16330657)
(685, 16363930)
(686, 16335486)
(687, 16364530)
(688, 16374336)
(689, 16381852)
(690, 16409129)
(691, 16440802)
(692, 16442947)
(693, 16447394)
(694, 16485682)
(695, 16509115)
(696, 16506676)
(697, 16536746)
(698, 16571673)
(699, 16577014)
(700, 16604717)
(701, 16580105)
(702, 16632789)
(703, 16619472)
(704, 16624274)
(705, 16663932)
(706, 16686205)
(707, 16707548)
(708, 16694783)
(709, 16732582)
(710, 16752672)
(711, 16768818)
(712, 16802213)
(713, 16803061)
(714, 16808220)
(715, 16839502)
(716, 16847827)
(717, 16865501)
(718, 16854749)
(719, 16903147)
(720, 16913158)
(721, 16914594)
(722, 16960051)
(723, 16957018)
(724, 16993121)
(725, 16990678)
(726, 17006605)
(727, 17010096)
(728, 17022644)
(729, 17047772)
(730, 17052032)
(731, 17066535)
(732, 17097250)
(733, 17093852)
(734, 17170460)
(735, 17171382)
(736, 17181895)
(737, 17175035)
(738, 17212362)
(739, 17205607)
(740, 17251557)
(741, 17248634)
(742, 17242861)
(743, 17261865)
(744, 17289911)
(745, 17319570)
(746, 17344108)
(747, 17320086)
(748, 17367371)
(749, 17376733)
(750, 17385950)
(751, 17413026)
(752, 17408761)
(753, 17422430)
(754, 17476841)
(755, 17458877)
(756, 17500352)
(757, 17510251)
(758, 17515312)
(759, 17519450)
(760, 17574058)
(761, 17594017)
(762, 17586863)
(763, 17622531)
(764, 17643564)
(765, 17652577)
(766, 17658930)
(767, 17685920)
(768, 17673015)
(769, 17701485)
(770, 17696073)
(771, 17724692)
(772, 17724391)
(773, 17743527)
(774, 17791150)
(775, 17814374)
(776, 17802729)
(777, 17834032)
(778, 17863454)
(779, 17868904)
(780, 17905014)
(781, 17883264)
(782, 17900728)
(783, 17906678)
(784, 17939633)
(785, 17950966)
(786, 18003918)
(787, 17998195)
(788, 18039109)
(789, 18047267)
(790, 18050207)
(791, 18050596)
(792, 18083285)
(793, 18074545)
(794, 18130167)
(795, 18123397)
(796, 18119267)
(797, 18165983)
(798, 18160557)
(799, 18173772)
(800, 18203646)
(801, 18233695)
(802, 18249651)
(803, 18259693)
(804, 18293668)
(805, 18271188)
(806, 18289415)
(807, 18341894)
(808, 18346163)
(809, 18333423)
(810, 18365652)
(811, 18390904)
(812, 18397190)
(813, 18446882)
(814, 18452389)
(815, 18441727)
(816, 18462095)
(817, 18470697)
(818, 18504115)
(819, 18515493)
(820, 18551889)
(821, 18538491)
(822, 18569824)
(823, 18578415)
(824, 18586468)
(825, 18613083)
(826, 18625493)
(827, 18649029)
(828, 18672474)
(829, 18694669)
(830, 18705572)
(831, 18694030)
(832, 18720425)
(833, 18742959)
(834, 18771681)
(835, 18760954)
(836, 18801837)
(837, 18823037)
(838, 18849728)
(839, 18849579)
(840, 18853436)
(841, 18897346)
(842, 18892129)
(843, 18932491)
(844, 18939958)
(845, 18935822)
(846, 18939805)
(847, 18952429)
(848, 18987069)
(849, 19009429)
(850, 19018321)
(851, 19028915)
(852, 19048593)
(853, 19073678)
(854, 19077753)
(855, 19109909)
(856, 19111805)
(857, 19143301)
(858, 19138700)
(859, 19183524)
(860, 19176904)
(861, 19213349)
(862, 19231568)
(863, 19236184)
(864, 19290721)
(865, 19281663)
(866, 19305821)
(867, 19295470)
(868, 19333260)
(869, 19323668)
(870, 19328231)
(871, 19354914)
(872, 19363437)
(873, 19393051)
(874, 19399639)
(875, 19445848)
(876, 19456117)
(877, 19496977)
(878, 19475835)
(879, 19495047)
(880, 19508412)
(881, 19511224)
(882, 19525868)
(883, 19573975)
(884, 19576253)
(885, 19590500)
(886, 19599685)
(887, 19633997)
(888, 19619399)
(889, 19654155)
(890, 19683566)
(891, 19696862)
(892, 19718338)
(893, 19705550)
(894, 19738550)
(895, 19754193)
(896, 19792769)
(897, 19789405)
(898, 19814332)
(899, 19795611)
(900, 19847651)
(901, 19861878)
(902, 19854782)
(903, 19900205)
(904, 19909353)
(905, 19939065)
(906, 19924874)
(907, 19948915)
(908, 19969534)
(909, 19984055)
(910, 19977452)
(911, 20031071)
(912, 20043910)
(913, 20036941)
(914, 20078178)
(915, 20078203)
(916, 20104916)
(917, 20110154)
(918, 20139920)
(919, 20137024)
(920, 20146798)
(921, 20180178)
(922, 20216306)
(923, 20232466)
(924, 20227340)
(925, 20236098)
(926, 20263328)
(927, 20281716)
(928, 20306645)
(929, 20298339)
(930, 20343458)
(931, 20359935)
(932, 20361334)
(933, 20358447)
(934, 20370526)
(935, 20385665)
(936, 20408018)
(937, 20425489)
(938, 20460125)
(939, 20477371)
(940, 20459638)
(941, 20507176)
(942, 20528216)
(943, 20558037)
(944, 20548703)
(945, 20585333)
(946, 20584958)
(947, 20587274)
(948, 20609459)
(949, 20623791)
(950, 20653463)
(951, 20670281)
(952, 20692324)
(953, 20697604)
(954, 20715452)
(955, 20773295)
(956, 20731366)
(957, 20761285)
(958, 20777075)
(959, 20785870)
(960, 20792326)
(961, 20812324)
(962, 20833106)
(963, 20871300)
(964, 20873283)
(965, 20880415)
(966, 20883926)
(967, 20938452)
(968, 20993323)
(969, 20986092)
(970, 20986763)
(971, 20974020)
(972, 21029485)
(973, 21025502)
(974, 21057689)
(975, 21043457)
(976, 21071500)
(977, 21088202)
(978, 21096022)
(979, 21131088)
(980, 21146942)
(981, 21214623)
(982, 21175799)
(983, 21209323)
(984, 21211207)
(985, 21216026)
(986, 21236266)
(987, 21267246)
(988, 21286957)
(989, 21262464)
(990, 21276574)
(991, 21332979)
(992, 21323964)
(993, 21343794)
(994, 21377883)
(995, 21370919)
(996, 21417416)
(997, 21439906)
(998, 21411896)
(999, 21433161)
(1000, 21448468)


==> Data/LO-n1000-r2.txt <==
(100, 605318)
(101, 608025)
(102, 595403)
(103, 613404)
(104, 605616)
(105, 609076)
(106, 608967)
(107, 625858)
(108, 624386)
(109, 624479)
(110, 646725)
(111, 646739)
(112, 654209)
(113, 658199)
(114, 652996)
(115, 659263)
(116, 666164)
(117, 655441)
(118, 674980)
(119, 678679)
(120, 680665)
(121, 681299)
(122, 681983)
(123, 675858)
(124, 676757)
(125, 693615)
(126, 691438)
(127, 702700)
(128, 704553)
(129, 703505)
(130, 698677)
(131, 709913)
(132, 708541)
(133, 705019)
(134, 714317)
(135, 718308)
(136, 722778)
(137, 718374)
(138, 726895)
(139, 732992)
(140, 729186)
(141, 729120)
(142, 735905)
(143, 738963)
(144, 735728)
(145, 743271)
(146, 747711)
(147, 747270)
(148, 747308)
(149, 744897)
(150, 755160)
(151, 749741)
(152, 753371)
(153, 758625)
(154, 759744)
(155, 758416)
(156, 768080)
(157, 778541)
(158, 781704)
(159, 774192)
(160, 783404)
(161, 783474)
(162, 783189)
(163, 787069)
(164, 787054)
(165, 788927)
(166, 789321)
(167, 789330)
(168, 807261)
(169, 803998)
(170, 806688)
(171, 806196)
(172, 809822)
(173, 810808)
(174, 812026)
(175, 827389)
(176, 827836)
(177, 819616)
(178, 836575)
(179, 833611)
(180, 836350)
(181, 841713)
(182, 845840)
(183, 847278)
(184, 846256)
(185, 849582)
(186, 860401)
(187, 859396)
(188, 860958)
(189, 863503)
(190, 855375)
(191, 873943)
(192, 867282)
(193, 868636)
(194, 870319)
(195, 877989)
(196, 878407)
(197, 874166)
(198, 882707)
(199, 892785)
(200, 889072)
(201, 886258)
(202, 902392)
(203, 900607)
(204, 906829)
(205, 896394)
(206, 904296)
(207, 915847)
(208, 911405)
(209, 923082)
(210, 914306)
(211, 930757)
(212, 937475)
(213, 950339)
(214, 936077)
(215, 937112)
(216, 956570)
(217, 960855)
(218, 960142)
(219, 957855)
(220, 955644)
(221, 968056)
(222, 955723)
(223, 965004)
(224, 970250)
(225, 963390)
(226, 974414)
(227, 978981)
(228, 975560)
(229, 985680)
(230, 986986)
(231, 992148)
(232, 987342)
(233, 983226)
(234, 986400)
(235, 1004623)
(236, 1006844)
(237, 1000964)
(238, 1008275)
(239, 1017337)
(240, 1006361)
(241, 1005533)
(242, 1022777)
(243, 1019833)
(244, 1019678)
(245, 1029482)
(246, 1036950)
(247, 1027945)
(248, 1034828)
(249, 1029356)
(250, 1049436)
(251, 1047808)
(252, 1037996)
(253, 1044160)
(254, 1049557)
(255, 1059185)
(256, 1059767)
(257, 1057348)
(258, 1054633)
(259, 1067054)
(260, 1061497)
(261, 1068374)
(262, 1065141)
(263, 1080699)
(264, 1073086)
(265, 1074272)
(266, 1080079)
(267, 1075280)
(268, 1091099)
(269, 1089261)
(270, 1098188)
(271, 1102154)
(272, 1098108)
(273, 1106345)
(274, 1108391)
(275, 1116720)
(276, 1117484)
(277, 1115296)
(278, 1120966)
(279, 1118103)
(280, 1119289)
(281, 1124695)
(282, 1142772)
(283, 1137224)
(284, 1142966)
(285, 1136902)
(286, 1150547)
(287, 1143351)
(288, 1147917)
(289, 1154690)
(290, 1158413)
(291, 1163336)
(292, 1155699)
(293, 1170975)
(294, 1166683)
(295, 1172988)
(296, 1169429)
(297, 1180746)
(298, 1173981)
(299, 1177585)
(300, 1183121)
(301, 1190018)
(302, 1187701)
(303, 1189865)
(304, 1193615)
(305, 1195835)
(306, 1206599)
(307, 1209259)
(308, 1197794)
(309, 1202875)
(310, 1210974)
(311, 1210360)
(312, 1207966)
(313, 1212702)
(314, 1220585)
(315, 1216474)
(316, 1223095)
(317, 1226100)
(318, 1219288)
(319, 1230358)
(320, 1228683)
(321, 1227245)
(322, 1234564)
(323, 1232696)
(324, 1233432)
(325, 1242977)
(326, 1246250)
(327, 1248851)
(328, 1245495)
(329, 1248892)
(330, 1252148)
(331, 1249547)
(332, 1261827)
(333, 1258676)
(334, 1271019)
(335, 1273899)
(336, 1273320)
(337, 1263438)
(338, 1274280)
(339, 1268924)
(340, 1287835)
(341, 1281852)
(342, 1286708)
(343, 1279985)
(344, 1294150)
(345, 1297223)
(346, 1297888)
(347, 1303584)
(348, 1304392)
(349, 1303265)
(350, 1298153)
(351, 1311130)
(352, 1314494)
(353, 1313115)
(354, 1303828)
(355, 1315101)
(356, 1322681)
(357, 1326500)
(358, 1331955)
(359, 1329423)
(360, 1335111)
(361, 1331695)
(362, 1340236)
(363, 1334055)
(364, 1349666)
(365, 1342849)
(366, 1342089)
(367, 1349021)
(368, 1348909)
(369, 1361787)
(370, 1355819)
(371, 1359917)
(372, 1355362)
(373, 1370382)
(374, 1368176)
(375, 1360068)
(376, 1375772)
(377, 1377619)
(378, 1372814)
(379, 1370229)
(380, 1379485)
(381, 1389696)
(382, 1380903)
(383, 1385305)
(384, 1391948)
(385, 1383991)
(386, 1388652)
(387, 1402957)
(388, 1398855)
(389, 1395819)
(390, 1404897)
(391, 1417798)
(392, 1408465)
(393, 1423289)
(394, 1413035)
(395, 1416569)
(396, 1431496)
(397, 1431495)
(398, 1421552)
(399, 1423654)
(400, 1428212)
(401, 1439446)
(402, 1437074)
(403, 1432797)
(404, 1448410)
(405, 1437855)
(406, 1457313)
(407, 1453519)
(408, 1452506)
(409, 1458167)
(410, 1462903)
(411, 1461734)
(412, 1472636)
(413, 1472437)
(414, 1469472)
(415, 1472433)
(416, 1481000)
(417, 1479952)
(418, 1474987)
(419, 1490734)
(420, 1489259)
(421, 1485122)
(422, 1496896)
(423, 1502914)
(424, 1491134)
(425, 1509341)
(426, 1510708)
(427, 1501228)
(428, 1508486)
(429, 1509123)
(430, 1513129)
(431, 1519469)
(432, 1529488)
(433, 1523275)
(434, 1530020)
(435, 1525493)
(436, 1529251)
(437, 1531088)
(438, 1528978)
(439, 1543733)
(440, 1532808)
(441, 1550522)
(442, 1549794)
(443, 1539633)
(444, 1549417)
(445, 1551821)
(446, 1563398)
(447, 1558861)
(448, 1568151)
(449, 1566594)
(450, 1576577)
(451, 1569437)
(452, 1576441)
(453, 1583898)
(454, 1573447)
(455, 1576485)
(456, 1590159)
(457, 1590592)
(458, 1585766)
(459, 1592585)
(460, 1591682)
(461, 1596387)
(462, 1596749)
(463, 1610768)
(464, 1600231)
(465, 1604946)
(466, 1612128)
(467, 1613823)
(468, 1617851)
(469, 1609718)
(470, 1623778)
(471, 1614437)
(472, 1622671)
(473, 1620509)
(474, 1630023)
(475, 1631876)
(476, 1626662)
(477, 1628738)
(478, 1642812)
(479, 1637708)
(480, 1635264)
(481, 1643625)
(482, 1650007)
(483, 1651015)
(484, 1642597)
(485, 1652525)
(486, 1655460)
(487, 1652530)
(488, 1653071)
(489, 1668511)
(490, 1672754)
(491, 1662239)
(492, 1669969)
(493, 1680722)
(494, 1682624)
(495, 1682633)
(496, 1684056)
(497, 1682208)
(498, 1691052)
(499, 1700106)
(500, 1690329)
(501, 1692216)
(502, 1702725)
(503, 1693570)
(504, 1707814)
(505, 1713267)
(506, 1704886)
(507, 1717114)
(508, 1719627)
(509, 1712452)
(510, 1712726)
(511, 1731892)
(512, 1724757)
(513, 1733469)
(514, 1731850)
(515, 1740967)
(516, 1737983)
(517, 1739064)
(518, 1739646)
(519, 1749935)
(520, 1738077)
(521, 1745394)
(522, 1754767)
(523, 1760121)
(524, 1750303)
(525, 1764524)
(526, 1754799)
(527, 1753779)
(528, 1760715)
(529, 1767850)
(530, 1770192)
(531, 1764555)
(532, 1769652)
(533, 1769266)
(534, 1770675)
(535, 1776946)
(536, 1778193)
(537, 1773613)
(538, 1776722)
(539, 1783105)
(540, 1782770)
(541, 1787245)
(542, 1784453)
(543, 1785588)
(544, 1789815)
(545, 1791568)
(546, 1797158)
(547, 1796513)
(548, 1797595)
(549, 1802604)
(550, 1808206)
(551, 1802179)
(552, 1808325)
(553, 1806105)
(554, 1807608)
(555, 1823890)
(556, 1824593)
(557, 1817616)
(558, 1825839)
(559, 1819129)
(560, 1827655)
(561, 1833841)
(562, 1826986)
(563, 1838776)
(564, 1837535)
(565, 1843171)
(566, 1836053)
(567, 1836885)
(568, 1846362)
(569, 1853516)
(570, 1843286)
(571, 1855761)
(572, 1860236)
(573, 1863731)
(574, 1854828)
(575, 1876495)
(576, 1874806)
(577, 1863982)
(578, 1884212)
(579, 1879024)
(580, 1878497)
(581, 1883750)
(582, 1893888)
(583, 1887805)
(584, 1891917)
(585, 1889680)
(586, 1895972)
(587, 1906715)
(588, 1913750)
(589, 1904755)
(590, 1911921)
(591, 1922315)
(592, 1920112)
(593, 1929465)
(594, 1936761)
(595, 1927644)
(596, 1924781)
(597, 1938246)
(598, 1931038)
(599, 1941827)
(600, 1940675)
(601, 1950922)
(602, 1940203)
(603, 1948659)
(604, 1945359)
(605, 1944396)
(606, 1947811)
(607, 1963064)
(608, 1958787)
(609, 1953856)
(610, 1968449)
(611, 1966189)
(612, 1964896)
(613, 1969283)
(614, 1978267)
(615, 1978828)
(616, 1976618)
(617, 1979852)
(618, 1982517)
(619, 1988303)
(620, 1984177)
(621, 1982538)
(622, 1987771)
(623, 1993047)
(624, 1995877)
(625, 1997104)
(626, 1991781)
(627, 2003353)
(628, 2006965)
(629, 2002904)
(630, 2006134)
(631, 2006202)
(632, 2009996)
(633, 2022733)
(634, 2012127)
(635, 2027003)
(636, 2013819)
(637, 2020990)
(638, 2031941)
(639, 2023405)
(640, 2038513)
(641, 2036470)
(642, 2033807)
(643, 2031454)
(644, 2040065)
(645, 2047684)
(646, 2041479)
(647, 2051465)
(648, 2048325)
(649, 2050291)
(650, 2058268)
(651, 2060769)
(652, 2057965)
(653, 2067300)
(654, 2056736)
(655, 2068300)
(656, 2061113)
(657, 2077237)
(658, 2073833)
(659, 2074567)
(660, 2079644)
(661, 2088900)
(662, 2085425)
(663, 2082474)
(664, 2097328)
(665, 2082856)
(666, 2097529)
(667, 2092073)
(668, 2102375)
(669, 2099517)
(670, 2101221)
(671, 2108847)
(672, 2101623)
(673, 2114053)
(674, 2117151)
(675, 2116268)
(676, 2118600)
(677, 2113318)
(678, 2120151)
(679, 2117201)
(680, 2127041)
(681, 2124047)
(682, 2131667)
(683, 2139560)
(684, 2132785)
(685, 2132245)
(686, 2132236)
(687, 2142995)
(688, 2145901)
(689, 2142016)
(690, 2149012)
(691, 2143877)
(692, 2147834)
(693, 2159757)
(694, 2164671)
(695, 2153236)
(696, 2161182)
(697, 2165055)
(698, 2166248)
(699, 2165163)
(700, 2168436)
(701, 2171368)
(702, 2178446)
(703, 2175357)
(704, 2189843)
(705, 2195136)
(706, 2184138)
(707, 2189337)
(708, 2189954)
(709, 2192828)
(710, 2198815)
(711, 2213098)
(712, 2207758)
(713, 2215639)
(714, 2218799)
(715, 2210071)
(716, 2209242)
(717, 2215680)
(718, 2215369)
(719, 2231780)
(720, 2231954)
(721, 2230474)
(722, 2229942)
(723, 2231008)
(724, 2230034)
(725, 2240749)
(726, 2238798)
(727, 2241695)
(728, 2237912)
(729, 2241737)
(730, 2248701)
(731, 2251693)
(732, 2251930)
(733, 2256038)
(734, 2249744)
(735, 2261738)
(736, 2262130)
(737, 2253259)
(738, 2259236)
(739, 2273652)
(740, 2276446)
(741, 2273151)
(742, 2274886)
(743, 2292062)
(744, 2295247)
(745, 2287514)
(746, 2287441)
(747, 2298959)
(748, 2291652)
(749, 2303441)
(750, 2308889)
(751, 2303996)
(752, 2302078)
(753, 2304132)
(754, 2304636)
(755, 2308581)
(756, 2325493)
(757, 2325493)
(758, 2320814)
(759, 2328571)
(760, 2340344)
(761, 2334614)
(762, 2330193)
(763, 2332940)
(764, 2336907)
(765, 2342090)
(766, 2335579)
(767, 2337866)
(768, 2346369)
(769, 2351526)
(770, 2348425)
(771, 2353037)
(772, 2354748)
(773, 2362711)
(774, 2356578)
(775, 2356320)
(776, 2362631)
(777, 2367925)
(778, 2361589)
(779, 2367850)
(780, 2376667)
(781, 2380542)
(782, 2383142)
(783, 2394588)
(784, 2396981)
(785, 2400151)
(786, 2393393)
(787, 2402595)
(788, 2406471)
(789, 2398270)
(790, 2410296)
(791, 2415149)
(792, 2414640)
(793, 2417799)
(794, 2423395)
(795, 2424125)
(796, 2425594)
(797, 2430256)
(798, 2424766)
(799, 2432299)
(800, 2424618)
(801, 2428003)
(802, 2431642)
(803, 2440982)
(804, 2440759)
(805, 2443807)
(806, 2442327)
(807, 2449142)
(808, 2452311)
(809, 2458459)
(810, 2452135)
(811, 2466007)
(812, 2456664)
(813, 2468751)
(814, 2468571)
(815, 2463103)
(816, 2478629)
(817, 2470094)
(818, 2475142)
(819, 2491816)
(820, 2485501)
(821, 2491832)
(822, 2499232)
(823, 2486023)
(824, 2490124)
(825, 2494820)
(826, 2510969)
(827, 2499935)
(828, 2507421)
(829, 2504709)
(830, 2512693)
(831, 2515191)
(832, 2513070)
(833, 2515214)
(834, 2522993)
(835, 2528548)
(836, 2522539)
(837, 2534178)
(838, 2533682)
(839, 2541553)
(840, 2533169)
(841, 2535425)
(842, 2546138)
(843, 2546514)
(844, 2556025)
(845, 2555964)
(846, 2556683)
(847, 2573266)
(848, 2576001)
(849, 2567893)
(850, 2569927)
(851, 2570442)
(852, 2573886)
(853, 2569409)
(854, 2577800)
(855, 2584367)
(856, 2588441)
(857, 2580715)
(858, 2593324)
(859, 2592690)
(860, 2598507)
(861, 2597712)
(862, 2595301)
(863, 2595626)
(864, 2603626)
(865, 2600254)
(866, 2600055)
(867, 2608665)
(868, 2614170)
(869, 2616001)
(870, 2618538)
(871, 2625610)
(872, 2617740)
(873, 2621494)
(874, 2625558)
(875, 2641613)
(876, 2635842)
(877, 2633972)
(878, 2647108)
(879, 2642255)
(880, 2648949)
(881, 2648912)
(882, 2643160)
(883, 2652739)
(884, 2651966)
(885, 2655498)
(886, 2663171)
(887, 2665832)
(888, 2659450)
(889, 2665199)
(890, 2674233)
(891, 2683080)
(892, 2679950)
(893, 2675661)
(894, 2692631)
(895, 2690631)
(896, 2692063)
(897, 2690190)
(898, 2696900)
(899, 2698348)
(900, 2699571)
(901, 2705417)
(902, 2697482)
(903, 2707505)
(904, 2714344)
(905, 2705926)
(906, 2716497)
(907, 2719230)
(908, 2717464)
(909, 2727865)
(910, 2717681)
(911, 2720117)
(912, 2733917)
(913, 2732277)
(914, 2742085)
(915, 2744403)
(916, 2750183)
(917, 2753942)
(918, 2743408)
(919, 2761350)
(920, 2752045)
(921, 2765889)
(922, 2768527)
(923, 2752862)
(924, 2759566)
(925, 2776044)
(926, 2778787)
(927, 2776247)
(928, 2778443)
(929, 2785539)
(930, 2777643)
(931, 2779459)
(932, 2794120)
(933, 2790347)
(934, 2798770)
(935, 2802586)
(936, 2803631)
(937, 2796355)
(938, 2796284)
(939, 2804473)
(940, 2799158)
(941, 2801823)
(942, 2819198)
(943, 2819417)
(944, 2818084)
(945, 2815190)
(946, 2828688)
(947, 2819327)
(948, 2828983)
(949, 2822602)
(950, 2835023)
(951, 2833049)
(952, 2833589)
(953, 2840043)
(954, 2843908)
(955, 2850970)
(956, 2851552)
(957, 2843426)
(958, 2852529)
(959, 2852781)
(960, 2849138)
(961, 2865771)
(962, 2865231)
(963, 2866549)
(964, 2859031)
(965, 2864202)
(966, 2875217)
(967, 2867040)
(968, 2873657)
(969, 2894219)
(970, 2894180)
(971, 2901226)
(972, 2887588)
(973, 2888236)
(974, 2904459)
(975, 2905537)
(976, 2901843)
(977, 2917755)
(978, 2910869)
(979, 2915566)
(980, 2917943)
(981, 2918473)
(982, 2924094)
(983, 2930026)
(984, 2925139)
(985, 2930363)
(986, 2926196)
(987, 2941713)
(988, 2952199)
(989, 2957287)
(990, 2943669)
(991, 2967674)
(992, 2964857)
(993, 2968230)
(994, 2968193)
(995, 2967119)
(996, 2964160)
(997, 2982917)
(998, 2982828)
(999, 2982867)
(1000, 2982896)


==> Data/LO-n1000-r3.txt <==
(100, 1548858)
(101, 1546861)
(102, 1554190)
(103, 1545508)
(104, 1584543)
(105, 1567717)
(106, 1566286)
(107, 1593776)
(108, 1599960)
(109, 1597869)
(110, 1591863)
(111, 1616601)
(112, 1616882)
(113, 1611208)
(114, 1627263)
(115, 1626562)
(116, 1624974)
(117, 1654765)
(118, 1653239)
(119, 1667715)
(120, 1668136)
(121, 1661870)
(122, 1678694)
(123, 1692375)
(124, 1681254)
(125, 1699512)
(126, 1720780)
(127, 1717308)
(128, 1714478)
(129, 1731901)
(130, 1727721)
(131, 1759063)
(132, 1765593)
(133, 1748731)
(134, 1771271)
(135, 1754511)
(136, 1769854)
(137, 1782053)
(138, 1768476)
(139, 1792050)
(140, 1790879)
(141, 1804647)
(142, 1803374)
(143, 1810290)
(144, 1810831)
(145, 1807835)
(146, 1813311)
(147, 1819971)
(148, 1828738)
(149, 1865789)
(150, 1866026)
(151, 1859736)
(152, 1886426)
(153, 1861775)
(154, 1867085)
(155, 1896534)
(156, 1889336)
(157, 1909837)
(158, 1926600)
(159, 1930875)
(160, 1913976)
(161, 1930097)
(162, 1929590)
(163, 1958903)
(164, 1944720)
(165, 1965795)
(166, 1966280)
(167, 1966971)
(168, 1968652)
(169, 1977833)
(170, 1992866)
(171, 1985923)
(172, 1994590)
(173, 2013703)
(174, 2011358)
(175, 2009756)
(176, 2017734)
(177, 2035538)
(178, 2036111)
(179, 2022760)
(180, 2029354)
(181, 2040052)
(182, 2040051)
(183, 2052688)
(184, 2063678)
(185, 2059369)
(186, 2078577)
(187, 2081846)
(188, 2083217)
(189, 2099262)
(190, 2108672)
(191, 2096131)
(192, 2108423)
(193, 2116433)
(194, 2132434)
(195, 2139037)
(196, 2146050)
(197, 2142239)
(198, 2157222)
(199, 2156886)
(200, 2149398)
(201, 2181849)
(202, 2178296)
(203, 2198792)
(204, 2183299)
(205, 2209129)
(206, 2203178)
(207, 2200297)
(208, 2201308)
(209, 2230260)
(210, 2234655)
(211, 2219584)
(212, 2237695)
(213, 2242848)
(214, 2257719)
(215, 2249944)
(216, 2250499)
(217, 2280265)
(218, 2260734)
(219, 2267949)
(220, 2290946)
(221, 2280153)
(222, 2305817)
(223, 2291774)
(224, 2316050)
(225, 2316721)
(226, 2317440)
(227, 2329877)
(228, 2347336)
(229, 2349823)
(230, 2347824)
(231, 2359157)
(232, 2353909)
(233, 2372899)
(234, 2370465)
(235, 2373226)
(236, 2371313)
(237, 2380505)
(238, 2387651)
(239, 2392657)
(240, 2413815)
(241, 2424736)
(242, 2424709)
(243, 2429063)
(244, 2441660)
(245, 2449978)
(246, 2446906)
(247, 2465750)
(248, 2477562)
(249, 2470422)
(250, 2472512)
(251, 2484660)
(252, 2479886)
(253, 2480493)
(254, 2505422)
(255, 2506999)
(256, 2512861)
(257, 2519319)
(258, 2510136)
(259, 2513145)
(260, 2518585)
(261, 2533824)
(262, 2536967)
(263, 2550823)
(264, 2552823)
(265, 2557714)
(266, 2551502)
(267, 2573915)
(268, 2562162)
(269, 2578572)
(270, 2569800)
(271, 2601263)
(272, 2603668)
(273, 2588896)
(274, 2607488)
(275, 2629004)
(276, 2611618)
(277, 2623379)
(278, 2619257)
(279, 2638392)
(280, 2632994)
(281, 2636951)
(282, 2649889)
(283, 2672633)
(284, 2678727)
(285, 2662591)
(286, 2684159)
(287, 2673890)
(288, 2675795)
(289, 2686452)
(290, 2705260)
(291, 2695803)
(292, 2709882)
(293, 2711959)
(294, 2734973)
(295, 2740159)
(296, 2728374)
(297, 2751018)
(298, 2732958)
(299, 2748720)
(300, 2764340)
(301, 2768093)
(302, 2763850)
(303, 2786140)
(304, 2773557)
(305, 2781225)
(306, 2797670)
(307, 2793470)
(308, 2794770)
(309, 2816944)
(310, 2830858)
(311, 2813580)
(312, 2816331)
(313, 2825304)
(314, 2857964)
(315, 2851935)
(316, 2858690)
(317, 2876458)
(318, 2862075)
(319, 2890658)
(320, 2896474)
(321, 2890171)
(322, 2901426)
(323, 2908915)
(324, 2897387)
(325, 2919873)
(326, 2920428)
(327, 2915562)
(328, 2930765)
(329, 2935030)
(330, 2951497)
(331, 2943008)
(332, 2946278)
(333, 2961403)
(334, 2961861)
(335, 2972624)
(336, 2972858)
(337, 2968927)
(338, 2985528)
(339, 2990520)
(340, 3009722)
(341, 2994425)
(342, 3026892)
(343, 3011076)
(344, 3022160)
(345, 3021903)
(346, 3023996)
(347, 3042238)
(348, 3057451)
(349, 3057967)
(350, 3052808)
(351, 3050855)
(352, 3057508)
(353, 3080707)
(354, 3094419)
(355, 3093923)
(356, 3086968)
(357, 3097341)
(358, 3103748)
(359, 3124230)
(360, 3130811)
(361, 3135575)
(362, 3154786)
(363, 3145769)
(364, 3141924)
(365, 3151266)
(366, 3167852)
(367, 3164543)
(368, 3179824)
(369, 3185582)
(370, 3183841)
(371, 3196704)
(372, 3205481)
(373, 3193904)
(374, 3206094)
(375, 3221942)
(376, 3239266)
(377, 3227430)
(378, 3233018)
(379, 3245191)
(380, 3243156)
(381, 3263742)
(382, 3264160)
(383, 3266696)
(384, 3258664)
(385, 3264283)
(386, 3288566)
(387, 3287679)
(388, 3304861)
(389, 3289811)
(390, 3310327)
(391, 3299059)
(392, 3325417)
(393, 3328735)
(394, 3346369)
(395, 3340666)
(396, 3333755)
(397, 3342439)
(398, 3351322)
(399, 3372837)
(400, 3373482)
(401, 3387504)
(402, 3396887)
(403, 3389120)
(404, 3394488)
(405, 3393853)
(406, 3393172)
(407, 3400671)
(408, 3429225)
(409, 3434251)
(410, 3419426)
(411, 3428689)
(412, 3451581)
(413, 3435011)
(414, 3443319)
(415, 3445892)
(416, 3454143)
(417, 3457796)
(418, 3485749)
(419, 3496027)
(420, 3490519)
(421, 3478175)
(422, 3509111)
(423, 3512000)
(424, 3519743)
(425, 3516999)
(426, 3535384)
(427, 3547161)
(428, 3548099)
(429, 3545387)
(430, 3542589)
(431, 3556209)
(432, 3558758)
(433, 3580114)
(434, 3577876)
(435, 3586277)
(436, 3603058)
(437, 3604535)
(438, 3612560)
(439, 3624558)
(440, 3602559)
(441, 3616491)
(442, 3616954)
(443, 3647440)
(444, 3629059)
(445, 3655300)
(446, 3646429)
(447, 3657584)
(448, 3656643)
(449, 3667012)
(450, 3675907)
(451, 3698547)
(452, 3705890)
(453, 3691249)
(454, 3717482)
(455, 3697855)
(456, 3707261)
(457, 3722591)
(458, 3728838)
(459, 3741566)
(460, 3741306)
(461, 3740814)
(462, 3747201)
(463, 3771498)
(464, 3749996)
(465, 3768983)
(466, 3778867)
(467, 3793146)
(468, 3786653)
(469, 3805588)
(470, 3813703)
(471, 3823415)
(472, 3813124)
(473, 3807970)
(474, 3838602)
(475, 3853758)
(476, 3846848)
(477, 3844234)
(478, 3862303)
(479, 3856969)
(480, 3862004)
(481, 3879433)
(482, 3886418)
(483, 3883434)
(484, 3887417)
(485, 3910095)
(486, 3892753)
(487, 3900415)
(488, 3902032)
(489, 3933089)
(490, 3935668)
(491, 3937714)
(492, 3943772)
(493, 3948508)
(494, 3952238)
(495, 3960629)
(496, 3957394)
(497, 3979301)
(498, 3976744)
(499, 3996324)
(500, 3984003)
(501, 4008326)
(502, 4005088)
(503, 4000490)
(504, 4006466)
(505, 4023466)
(506, 4028604)
(507, 4035526)
(508, 4030958)
(509, 4038789)
(510, 4052127)
(511, 4056307)
(512, 4059577)
(513, 4064290)
(514, 4067600)
(515, 4071646)
(516, 4086615)
(517, 4086601)
(518, 4102807)
(519, 4099767)
(520, 4090510)
(521, 4099171)
(522, 4117366)
(523, 4120056)
(524, 4136425)
(525, 4123485)
(526, 4146839)
(527, 4151781)
(528, 4153464)
(529, 4171051)
(530, 4165326)
(531, 4156619)
(532, 4184094)
(533, 4191025)
(534, 4185191)
(535, 4190289)
(536, 4198460)
(537, 4200365)
(538, 4226652)
(539, 4217449)
(540, 4242830)
(541, 4230856)
(542, 4234661)
(543, 4244796)
(544, 4245342)
(545, 4247053)
(546, 4252906)
(547, 4266253)
(548, 4268622)
(549, 4295752)
(550, 4297115)
(551, 4306206)
(552, 4316684)
(553, 4300098)
(554, 4316782)
(555, 4326272)
(556, 4321239)
(557, 4337843)
(558, 4346081)
(559, 4352264)
(560, 4349022)
(561, 4361525)
(562, 4354282)
(563, 4375345)
(564, 4385815)
(565, 4390162)
(566, 4396448)
(567, 4398049)
(568, 4400373)
(569, 4403522)
(570, 4416399)
(571, 4420249)
(572, 4410249)
(573, 4416324)
(574, 4426398)
(575, 4425453)
(576, 4453046)
(577, 4449167)
(578, 4451885)
(579, 4460797)
(580, 4468739)
(581, 4454671)
(582, 4467506)
(583, 4484247)
(584, 4480335)
(585, 4485077)
(586, 4502982)
(587, 4509697)
(588, 4501836)
(589, 4523834)
(590, 4520901)
(591, 4533048)
(592, 4519020)
(593, 4536258)
(594, 4552830)
(595, 4536480)
(596, 4541011)
(597, 4547117)
(598, 4556088)
(599, 4564368)
(600, 4571058)
(601, 4598998)
(602, 4605942)
(603, 4586968)
(604, 4616973)
(605, 4611749)
(606, 4629448)
(607, 4608823)
(608, 4635624)
(609, 4642094)
(610, 4634793)
(611, 4648472)
(612, 4648140)
(613, 4651142)
(614, 4658377)
(615, 4687792)
(616, 4680679)
(617, 4703387)
(618, 4706530)
(619, 4706495)
(620, 4710513)
(621, 4712386)
(622, 4718892)
(623, 4724157)
(624, 4736265)
(625, 4725975)
(626, 4732365)
(627, 4752328)
(628, 4753817)
(629, 4749104)
(630, 4754449)
(631, 4756733)
(632, 4777979)
(633, 4774491)
(634, 4773095)
(635, 4802523)
(636, 4805764)
(637, 4791751)
(638, 4805906)
(639, 4807867)
(640, 4821139)
(641, 4830008)
(642, 4826694)
(643, 4830588)
(644, 4830489)
(645, 4859656)
(646, 4860433)
(647, 4869858)
(648, 4865669)
(649, 4874270)
(650, 4895530)
(651, 4895695)
(652, 4901772)
(653, 4912597)
(654, 4901612)
(655, 4908937)
(656, 4910042)
(657, 4939422)
(658, 4954573)
(659, 4955337)
(660, 4952961)
(661, 4948398)
(662, 4973604)
(663, 4971893)
(664, 4984355)
(665, 4964219)
(666, 4975166)
(667, 4986705)
(668, 5009024)
(669, 5000790)
(670, 5009019)
(671, 5028178)
(672, 5029921)
(673, 5021858)
(674, 5025473)
(675, 5032892)
(676, 5047535)
(677, 5061879)
(678, 5052757)
(679, 5050234)
(680, 5067625)
(681, 5078065)
(682, 5078998)
(683, 5095044)
(684, 5096167)
(685, 5086302)
(686, 5098476)
(687, 5096876)
(688, 5108031)
(689, 5135778)
(690, 5120756)
(691, 5123761)
(692, 5130393)
(693, 5160218)
(694, 5170662)
(695, 5150996)
(696, 5172131)
(697, 5174219)
(698, 5190565)
(699, 5188584)
(700, 5186732)
(701, 5196133)
(702, 5203388)
(703, 5198883)
(704, 5226022)
(705, 5213408)
(706, 5237355)
(707, 5234805)
(708, 5245482)
(709, 5242831)
(710, 5242243)
(711, 5254278)
(712, 5260052)
(713, 5281834)
(714, 5278864)
(715, 5291582)
(716, 5294937)
(717, 5291250)
(718, 5285333)
(719, 5304073)
(720, 5313294)
(721, 5305145)
(722, 5327931)
(723, 5327785)
(724, 5340180)
(725, 5345628)
(726, 5357407)
(727, 5345314)
(728, 5374455)
(729, 5358634)
(730, 5372222)
(731, 5376933)
(732, 5373956)
(733, 5383183)
(734, 5384330)
(735, 5410320)
(736, 5404633)
(737, 5414535)
(738, 5406081)
(739, 5433633)
(740, 5422706)
(741, 5439244)
(742, 5454325)
(743, 5466376)
(744, 5447085)
(745, 5459819)
(746, 5480359)
(747, 5473925)
(748, 5491177)
(749, 5495008)
(750, 5506542)
(751, 5501692)
(752, 5527168)
(753, 5528976)
(754, 5515903)
(755, 5521242)
(756, 5525563)
(757, 5543775)
(758, 5547965)
(759, 5541659)
(760, 5569397)
(761, 5558490)
(762, 5577575)
(763, 5573296)
(764, 5580864)
(765, 5580247)
(766, 5597627)
(767, 5590612)
(768, 5607537)
(769, 5618342)
(770, 5620934)
(771, 5630960)
(772, 5618217)
(773, 5623152)
(774, 5649762)
(775, 5630352)
(776, 5649781)
(777, 5664500)
(778, 5648913)
(779, 5658435)
(780, 5676481)
(781, 5670161)
(782, 5687858)
(783, 5677565)
(784, 5693986)
(785, 5710327)
(786, 5696478)
(787, 5707262)
(788, 5707169)
(789, 5733921)
(790, 5718775)
(791, 5747109)
(792, 5741081)
(793, 5744837)
(794, 5750007)
(795, 5768868)
(796, 5772142)
(797, 5782874)
(798, 5782098)
(799, 5794896)
(800, 5782306)
(801, 5790753)
(802, 5813625)
(803, 5809899)
(804, 5821233)
(805, 5816746)
(806, 5839872)
(807, 5834277)
(808, 5845332)
(809, 5840633)
(810, 5845887)
(811, 5874971)
(812, 5876962)
(813, 5871929)
(814, 5897956)
(815, 5891170)
(816, 5889252)
(817, 5905208)
(818, 5899236)
(819, 5924654)
(820, 5913493)
(821, 5911093)
(822, 5917020)
(823, 5933738)
(824, 5946778)
(825, 5940436)
(826, 5942276)
(827, 5960066)
(828, 5960778)
(829, 5979970)
(830, 5970541)
(831, 5968652)
(832, 5982965)
(833, 5987108)
(834, 6008768)
(835, 6009101)
(836, 6015052)
(837, 5999041)
(838, 6020537)
(839, 6022873)
(840, 6040582)
(841, 6027314)
(842, 6036226)
(843, 6037999)
(844, 6062872)
(845, 6072948)
(846, 6068055)
(847, 6074257)
(848, 6084008)
(849, 6099344)
(850, 6109846)
(851, 6110753)
(852, 6106317)
(853, 6116603)
(854, 6116837)
(855, 6135796)
(856, 6134939)
(857, 6133555)
(858, 6137437)
(859, 6157086)
(860, 6161498)
(861, 6162597)
(862, 6175807)
(863, 6174239)
(864, 6176743)
(865, 6193417)
(866, 6184999)
(867, 6190318)
(868, 6204893)
(869, 6209429)
(870, 6224383)
(871, 6212573)
(872, 6222555)
(873, 6243869)
(874, 6250268)
(875, 6250376)
(876, 6259140)
(877, 6257739)
(878, 6267123)
(879, 6281657)
(880, 6291313)
(881, 6273298)
(882, 6302233)
(883, 6299983)
(884, 6304607)
(885, 6317111)
(886, 6328212)
(887, 6318586)
(888, 6319311)
(889, 6329346)
(890, 6346734)
(891, 6363877)
(892, 6350435)
(893, 6356741)
(894, 6390614)
(895, 6367590)
(896, 6382130)
(897, 6407852)
(898, 6385548)
(899, 6403583)
(900, 6432212)
(901, 6425129)
(902, 6415979)
(903, 6451924)
(904, 6452827)
(905, 6459946)
(906, 6443425)
(907, 6457403)
(908, 6464196)
(909, 6480056)
(910, 6481931)
(911, 6493276)
(912, 6494594)
(913, 6480016)
(914, 6491445)
(915, 6498395)
(916, 6505519)
(917, 6521134)
(918, 6526931)
(919, 6540777)
(920, 6526187)
(921, 6541114)
(922, 6531111)
(923, 6541553)
(924, 6557837)
(925, 6568010)
(926, 6578725)
(927, 6560515)
(928, 6586440)
(929, 6588347)
(930, 6595088)
(931, 6602963)
(932, 6603661)
(933, 6610284)
(934, 6611817)
(935, 6613654)
(936, 6622157)
(937, 6622243)
(938, 6634922)
(939, 6649177)
(940, 6647969)
(941, 6638600)
(942, 6654281)
(943, 6666390)
(944, 6686038)
(945, 6676571)
(946, 6686753)
(947, 6682586)
(948, 6704277)
(949, 6713172)
(950, 6718319)
(951, 6722484)
(952, 6704073)
(953, 6733729)
(954, 6738466)
(955, 6736622)
(956, 6726731)
(957, 6733992)
(958, 6756775)
(959, 6769756)
(960, 6781359)
(961, 6776001)
(962, 6761923)
(963, 6780219)
(964, 6796941)
(965, 6801874)
(966, 6812219)
(967, 6807785)
(968, 6830696)
(969, 6826662)
(970, 6839854)
(971, 6829665)
(972, 6838552)
(973, 6857724)
(974, 6847341)
(975, 6850746)
(976, 6882226)
(977, 6865957)
(978, 6880054)
(979, 6869638)
(980, 6879253)
(981, 6893374)
(982, 6902049)
(983, 6907032)
(984, 6902230)
(985, 6918328)
(986, 6926267)
(987, 6944293)
(988, 6925720)
(989, 6954159)
(990, 6952817)
(991, 6956657)
(992, 6968458)
(993, 6961014)
(994, 6981674)
(995, 6973200)
(996, 6991266)
(997, 6983933)
(998, 7013039)
(999, 7010574)
(1000, 7010553)


==> Data/LO-n1000-r4.txt <==
(100, 3043117)
(101, 3032053)
(102, 3020983)
(103, 3009905)
(104, 2998885)
(105, 2987809)
(106, 2976720)
(107, 2965679)
(108, 2954585)
(109, 2943489)
(110, 2932456)
(111, 2921399)
(112, 2910308)
(113, 2899244)
(114, 2888215)
(115, 2879372)
(116, 2870515)
(117, 2861713)
(118, 2855026)
(119, 2848362)
(120, 2841760)
(121, 2835091)
(122, 2830640)
(123, 2826202)
(124, 2821717)
(125, 2817286)
(126, 2812824)
(127, 2810610)
(128, 2808348)
(129, 2806104)
(130, 2803843)
(131, 2801617)
(132, 2799373)
(133, 2794548)
(134, 2807595)
(135, 2823345)
(136, 2841199)
(137, 2847863)
(138, 2846604)
(139, 2858490)
(140, 2874408)
(141, 2879971)
(142, 2906360)
(143, 2900406)
(144, 2911584)
(145, 2929919)
(146, 2936146)
(147, 2936748)
(148, 2947970)
(149, 2964204)
(150, 2960571)
(151, 2964246)
(152, 2990132)
(153, 3000643)
(154, 2995192)
(155, 3021283)
(156, 3023097)
(157, 3029000)
(158, 3031723)
(159, 3046629)
(160, 3055979)
(161, 3054589)
(162, 3062471)
(163, 3096575)
(164, 3096479)
(165, 3125067)
(166, 3119550)
(167, 3142680)
(168, 3137297)
(169, 3157543)
(170, 3159900)
(171, 3166807)
(172, 3181987)
(173, 3187940)
(174, 3204443)
(175, 3215252)
(176, 3222511)
(177, 3235329)
(178, 3255293)
(179, 3254843)
(180, 3262792)
(181, 3262347)
(182, 3302839)
(183, 3283838)
(184, 3299657)
(185, 3309136)
(186, 3331311)
(187, 3344716)
(188, 3337504)
(189, 3365069)
(190, 3351902)
(191, 3370651)
(192, 3380997)
(193, 3388575)
(194, 3413127)
(195, 3413199)
(196, 3420056)
(197, 3426244)
(198, 3440840)
(199, 3449328)
(200, 3457674)
(201, 3480232)
(202, 3463830)
(203, 3480245)
(204, 3498159)
(205, 3498361)
(206, 3510168)
(207, 3522264)
(208, 3522484)
(209, 3527464)
(210, 3538680)
(211, 3548275)
(212, 3542796)
(213, 3561032)
(214, 3573593)
(215, 3566807)
(216, 3588771)
(217, 3595173)
(218, 3612801)
(219, 3612865)
(220, 3632891)
(221, 3653645)
(222, 3655018)
(223, 3663275)
(224, 3669876)
(225, 3664502)
(226, 3682130)
(227, 3678697)
(228, 3699319)
(229, 3690528)
(230, 3705895)
(231, 3723244)
(232, 3730858)
(233, 3745923)
(234, 3752282)
(235, 3753426)
(236, 3762724)
(237, 3800698)
(238, 3780338)
(239, 3796785)
(240, 3814241)
(241, 3817281)
(242, 3825318)
(243, 3850626)
(244, 3864160)
(245, 3852381)
(246, 3859495)
(247, 3871354)
(248, 3880120)
(249, 3875633)
(250, 3888536)
(251, 3893769)
(252, 3910618)
(253, 3912527)
(254, 3917245)
(255, 3920622)
(256, 3922045)
(257, 3940444)
(258, 3951448)
(259, 3951311)
(260, 3967999)
(261, 3977392)
(262, 3978325)
(263, 3994488)
(264, 3990332)
(265, 3990761)
(266, 4018679)
(267, 4006594)
(268, 4019419)
(269, 4055075)
(270, 4043257)
(271, 4061470)
(272, 4070276)
(273, 4066796)
(274, 4094282)
(275, 4110688)
(276, 4104645)
(277, 4128356)
(278, 4136032)
(279, 4149610)
(280, 4155028)
(281, 4164845)
(282, 4173147)
(283, 4170565)
(284, 4188040)
(285, 4190716)
(286, 4186073)
(287, 4204559)
(288, 4201465)
(289, 4217586)
(290, 4214916)
(291, 4230483)
(292, 4239552)
(293, 4257676)
(294, 4249950)
(295, 4287324)
(296, 4289777)
(297, 4286994)
(298, 4286007)
(299, 4296359)
(300, 4312970)
(301, 4331514)
(302, 4340699)
(303, 4333824)
(304, 4356910)
(305, 4359266)
(306, 4363474)
(307, 4388937)
(308, 4395509)
(309, 4398492)
(310, 4391613)
(311, 4397285)
(312, 4412159)
(313, 4423874)
(314, 4419655)
(315, 4434432)
(316, 4432080)
(317, 4453336)
(318, 4454803)
(319, 4457632)
(320, 4495607)
(321, 4477758)
(322, 4489240)
(323, 4513922)
(324, 4515026)
(325, 4519426)
(326, 4536291)
(327, 4540676)
(328, 4555939)
(329, 4565832)
(330, 4565534)
(331, 4579272)
(332, 4581481)
(333, 4583255)
(334, 4590052)
(335, 4589219)
(336, 4603945)
(337, 4610720)
(338, 4639050)
(339, 4640501)
(340, 4659462)
(341, 4642599)
(342, 4669468)
(343, 4667310)
(344, 4688442)
(345, 4682146)
(346, 4692061)
(347, 4715634)
(348, 4717379)
(349, 4731299)
(350, 4746130)
(351, 4736878)
(352, 4749993)
(353, 4750657)
(354, 4763055)
(355, 4771452)
(356, 4782172)
(357, 4801504)
(358, 4793582)
(359, 4821488)
(360, 4818583)
(361, 4815219)
(362, 4839456)
(363, 4844647)
(364, 4838681)
(365, 4871386)
(366, 4866712)
(367, 4873946)
(368, 4877751)
(369, 4888808)
(370, 4900643)
(371, 4906381)
(372, 4914567)
(373, 4916501)
(374, 4916154)
(375, 4947660)
(376, 4948717)
(377, 4954722)
(378, 4966335)
(379, 4972485)
(380, 4976643)
(381, 4981005)
(382, 4978717)
(383, 4996719)
(384, 5002375)
(385, 4999537)
(386, 5019370)
(387, 5028107)
(388, 5031504)
(389, 5041042)
(390, 5052518)
(391, 5064600)
(392, 5049787)
(393, 5065076)
(394, 5068306)
(395, 5075197)
(396, 5097477)
(397, 5097014)
(398, 5094708)
(399, 5118504)
(400, 5108707)
(401, 5135729)
(402, 5150806)
(403, 5164646)
(404, 5175978)
(405, 5183811)
(406, 5184000)
(407, 5186493)
(408, 5200563)
(409, 5211270)
(410, 5204463)
(411, 5208117)
(412, 5230930)
(413, 5243089)
(414, 5237603)
(415, 5252132)
(416, 5247595)
(417, 5270429)
(418, 5272655)
(419, 5272859)
(420, 5274994)
(421, 5280871)
(422, 5309552)
(423, 5301813)
(424, 5325134)
(425, 5348973)
(426, 5355653)
(427, 5355730)
(428, 5360719)
(429, 5386299)
(430, 5376187)
(431, 5386247)
(432, 5388054)
(433, 5412714)
(434, 5416620)
(435, 5432629)
(436, 5433160)
(437, 5441499)
(438, 5444916)
(439, 5457375)
(440, 5466626)
(441, 5478721)
(442, 5478983)
(443, 5491368)
(444, 5487737)
(445, 5507101)
(446, 5512280)
(447, 5515536)
(448, 5531986)
(449, 5541631)
(450, 5567387)
(451, 5572743)
(452, 5570857)
(453, 5578510)
(454, 5590569)
(455, 5603949)
(456, 5612596)
(457, 5615966)
(458, 5622327)
(459, 5644814)
(460, 5653922)
(461, 5651181)
(462, 5655696)
(463, 5674451)
(464, 5677556)
(465, 5670029)
(466, 5688050)
(467, 5710088)
(468, 5734406)
(469, 5738651)
(470, 5753552)
(471, 5755027)
(472, 5753580)
(473, 5766192)
(474, 5796543)
(475, 5812837)
(476, 5792242)
(477, 5810184)
(478, 5820730)
(479, 5825490)
(480, 5838371)
(481, 5841549)
(482, 5845731)
(483, 5868084)
(484, 5860049)
(485, 5873056)
(486, 5892443)
(487, 5899419)
(488, 5889058)
(489, 5897532)
(490, 5913568)
(491, 5941043)
(492, 5926702)
(493, 5950647)
(494, 5962183)
(495, 5966877)
(496, 5965556)
(497, 5979978)
(498, 5979902)
(499, 5984697)
(500, 6012832)
(501, 6013400)
(502, 6012423)
(503, 6032546)
(504, 6034917)
(505, 6028469)
(506, 6057538)
(507, 6067086)
(508, 6085709)
(509, 6068045)
(510, 6085535)
(511, 6097476)
(512, 6092227)
(513, 6096009)
(514, 6112617)
(515, 6130996)
(516, 6124013)
(517, 6133151)
(518, 6156333)
(519, 6143782)
(520, 6168305)
(521, 6161951)
(522, 6183573)
(523, 6177125)
(524, 6189279)
(525, 6200141)
(526, 6195005)
(527, 6217909)
(528, 6226296)
(529, 6228512)
(530, 6230267)
(531, 6228941)
(532, 6237379)
(533, 6247375)
(534, 6279283)
(535, 6270630)
(536, 6295828)
(537, 6288093)
(538, 6312361)
(539, 6318201)
(540, 6324384)
(541, 6328260)
(542, 6335649)
(543, 6341721)
(544, 6357171)
(545, 6341329)
(546, 6367239)
(547, 6361269)
(548, 6377907)
(549, 6400806)
(550, 6388399)
(551, 6412949)
(552, 6425283)
(553, 6413245)
(554, 6419761)
(555, 6435431)
(556, 6432942)
(557, 6448382)
(558, 6461258)
(559, 6462169)
(560, 6468399)
(561, 6480246)
(562, 6482815)
(563, 6514162)
(564, 6523438)
(565, 6507702)
(566, 6517233)
(567, 6546238)
(568, 6548395)
(569, 6562347)
(570, 6568365)
(571, 6577879)
(572, 6576828)
(573, 6592555)
(574, 6601644)
(575, 6603459)
(576, 6621996)
(577, 6606348)
(578, 6619564)
(579, 6629409)
(580, 6635020)
(581, 6662885)
(582, 6667553)
(583, 6667182)
(584, 6680703)
(585, 6695999)
(586, 6701251)
(587, 6718866)
(588, 6724038)
(589, 6717897)
(590, 6734648)
(591, 6733949)
(592, 6759400)
(593, 6749343)
(594, 6767922)
(595, 6787910)
(596, 6780238)
(597, 6799594)
(598, 6817188)
(599, 6819896)
(600, 6822106)
(601, 6827979)
(602, 6830388)
(603, 6851007)
(604, 6852961)
(605, 6864956)
(606, 6880527)
(607, 6887059)
(608, 6881899)
(609, 6897856)
(610, 6904134)
(611, 6928741)
(612, 6934615)
(613, 6940871)
(614, 6941051)
(615, 6948726)
(616, 6946772)
(617, 6958271)
(618, 6957501)
(619, 6972105)
(620, 6975839)
(621, 6993992)
(622, 6988004)
(623, 7005201)
(624, 7015869)
(625, 7008766)
(626, 7023669)
(627, 7030546)
(628, 7032898)
(629, 7038559)
(630, 7043815)
(631, 7049256)
(632, 7055732)
(633, 7084517)
(634, 7095295)
(635, 7101733)
(636, 7108150)
(637, 7103199)
(638, 7129963)
(639, 7149502)
(640, 7149301)
(641, 7146322)
(642, 7155953)
(643, 7167296)
(644, 7168665)
(645, 7178608)
(646, 7193732)
(647, 7193876)
(648, 7194529)
(649, 7208864)
(650, 7220628)
(651, 7221533)
(652, 7230250)
(653, 7248625)
(654, 7249669)
(655, 7254996)
(656, 7270512)
(657, 7279298)
(658, 7299010)
(659, 7309171)
(660, 7302213)
(661, 7315942)
(662, 7325278)
(663, 7332141)
(664, 7331519)
(665, 7333066)
(666, 7370306)
(667, 7368821)
(668, 7390382)
(669, 7390429)
(670, 7403629)
(671, 7426945)
(672, 7409737)
(673, 7440160)
(674, 7447201)
(675, 7444311)
(676, 7449929)
(677, 7456179)
(678, 7466643)
(679, 7476562)
(680, 7479210)
(681, 7490065)
(682, 7487381)
(683, 7493374)
(684, 7504500)
(685, 7516952)
(686, 7520031)
(687, 7533841)
(688, 7534025)
(689, 7550371)
(690, 7558673)
(691, 7570783)
(692, 7564799)
(693, 7580134)
(694, 7577338)
(695, 7579552)
(696, 7593416)
(697, 7605614)
(698, 7605632)
(699, 7624792)
(700, 7627553)
(701, 7636247)
(702, 7630231)
(703, 7647765)
(704, 7647626)
(705, 7651700)
(706, 7653561)
(707, 7665738)
(708, 7669349)
(709, 7674461)
(710, 7681953)
(711, 7691444)
(712, 7694299)
(713, 7721421)
(714, 7717111)
(715, 7721658)
(716, 7735039)
(717, 7734921)
(718, 7750592)
(719, 7748970)
(720, 7770883)
(721, 7761221)
(722, 7772255)
(723, 7780178)
(724, 7787358)
(725, 7802691)
(726, 7794411)
(727, 7804562)
(728, 7817621)
(729, 7819621)
(730, 7837360)
(731, 7850945)
(732, 7877700)
(733, 7875847)
(734, 7890256)
(735, 7896215)
(736, 7888358)
(737, 7893203)
(738, 7916345)
(739, 7937696)
(740, 7937559)
(741, 7942100)
(742, 7960542)
(743, 7961185)
(744, 7981177)
(745, 7978299)
(746, 7979994)
(747, 8003187)
(748, 8002181)
(749, 8017459)
(750, 8018157)
(751, 8029897)
(752, 8041362)
(753, 8035673)
(754, 8053196)
(755, 8065343)
(756, 8072069)
(757, 8081379)
(758, 8094776)
(759, 8095961)
(760, 8103623)
(761, 8105780)
(762, 8108629)
(763, 8116872)
(764, 8120605)
(765, 8156231)
(766, 8160951)
(767, 8157656)
(768, 8164990)
(769, 8163741)
(770, 8176194)
(771, 8195758)
(772, 8201219)
(773, 8198726)
(774, 8205006)
(775, 8219405)
(776, 8224577)
(777, 8259177)
(778, 8274357)
(779, 8268907)
(780, 8269944)
(781, 8292038)
(782, 8305556)
(783, 8303934)
(784, 8317951)
(785, 8310849)
(786, 8324656)
(787, 8346658)
(788, 8343443)
(789, 8360966)
(790, 8357150)
(791, 8367034)
(792, 8374925)
(793, 8385548)
(794, 8399313)
(795, 8413444)
(796, 8407538)
(797, 8426667)
(798, 8431321)
(799, 8432332)
(800, 8443567)
(801, 8459892)
(802, 8467868)
(803, 8455421)
(804, 8467646)
(805, 8488567)
(806, 8480936)
(807, 8501698)
(808, 8504120)
(809, 8509363)
(810, 8515259)
(811, 8524820)
(812, 8525483)
(813, 8539294)
(814, 8570873)
(815, 8559525)
(816, 8561773)
(817, 8577404)
(818, 8581509)
(819, 8599093)
(820, 8596487)
(821, 8600091)
(822, 8614099)
(823, 8612704)
(824, 8621361)
(825, 8633351)
(826, 8646386)
(827, 8653594)
(828, 8666909)
(829, 8685477)
(830, 8692020)
(831, 8692949)
(832, 8699130)
(833, 8709272)
(834, 8723085)
(835, 8736068)
(836, 8731772)
(837, 8744236)
(838, 8759464)
(839, 8747492)
(840, 8769827)
(841, 8761574)
(842, 8782571)
(843, 8777136)
(844, 8791581)
(845, 8803427)
(846, 8812837)
(847, 8812950)
(848, 8844687)
(849, 8848387)
(850, 8863731)
(851, 8855162)
(852, 8859833)
(853, 8871991)
(854, 8890295)
(855, 8893227)
(856, 8910412)
(857, 8925290)
(858, 8937136)
(859, 8930223)
(860, 8934407)
(861, 8962429)
(862, 8971910)
(863, 8994841)
(864, 9002851)
(865, 8994530)
(866, 8993261)
(867, 9014695)
(868, 9006356)
(869, 9015689)
(870, 9046853)
(871, 9048946)
(872, 9044437)
(873, 9071517)
(874, 9075584)
(875, 9083815)
(876, 9095634)
(877, 9093148)
(878, 9108370)
(879, 9114922)
(880, 9115342)
(881, 9125517)
(882, 9138540)
(883, 9138722)
(884, 9164736)
(885, 9172820)
(886, 9175801)
(887, 9184717)
(888, 9207628)
(889, 9215974)
(890, 9216518)
(891, 9228859)
(892, 9231110)
(893, 9243224)
(894, 9259497)
(895, 9267419)
(896, 9260951)
(897, 9274213)
(898, 9287375)
(899, 9293140)
(900, 9298194)
(901, 9306100)
(902, 9311404)
(903, 9341327)
(904, 9338647)
(905, 9352561)
(906, 9344708)
(907, 9367973)
(908, 9389679)
(909, 9401973)
(910, 9385770)
(911, 9392890)
(912, 9410007)
(913, 9415859)
(914, 9423016)
(915, 9420688)
(916, 9442616)
(917, 9449253)
(918, 9455908)
(919, 9461708)
(920, 9471055)
(921, 9463764)
(922, 9478869)
(923, 9482974)
(924, 9501789)
(925, 9510918)
(926, 9521074)
(927, 9537083)
(928, 9533498)
(929, 9557943)
(930, 9559526)
(931, 9584949)
(932, 9576020)
(933, 9594513)
(934, 9595301)
(935, 9610052)
(936, 9634880)
(937, 9655718)
(938, 9667820)
(939, 9677404)
(940, 9668477)
(941, 9679129)
(942, 9699380)
(943, 9704804)
(944, 9721143)
(945, 9717119)
(946, 9721390)
(947, 9744258)
(948, 9754729)
(949, 9759554)
(950, 9760087)
(951, 9754574)
(952, 9768321)
(953, 9772240)
(954, 9785355)
(955, 9786652)
(956, 9801091)
(957, 9820450)
(958, 9812624)
(959, 9824752)
(960, 9825156)
(961, 9839189)
(962, 9845156)
(963, 9860323)
(964, 9860025)
(965, 9878186)
(966, 9886070)
(967, 9876250)
(968, 9891079)
(969, 9892581)
(970, 9911690)
(971, 9902359)
(972, 9925935)
(973, 9930797)
(974, 9926008)
(975, 9930631)
(976, 9942975)
(977, 9945953)
(978, 9955691)
(979, 9958561)
(980, 9975600)
(981, 9986183)
(982, 10001728)
(983, 9996224)
(984, 10001891)
(985, 10012229)
(986, 10026921)
(987, 10021730)
(988, 10030705)
(989, 10056488)
(990, 10064799)
(991, 10073699)
(992, 10083259)
(993, 10086914)
(994, 10090338)
(995, 10098207)
(996, 10109413)
(997, 10110940)
(998, 10136427)
(999, 10134957)
(1000, 10135136)


==> Data/LO-n1000-r5.txt <==
(100, 5022648)
(101, 5000581)
(102, 4978557)
(103, 4956495)
(104, 4934456)
(105, 4912427)
(106, 4890367)
(107, 4868346)
(108, 4846256)
(109, 4824252)
(110, 4802250)
(111, 4780156)
(112, 4758100)
(113, 4736028)
(114, 4713959)
(115, 4691934)
(116, 4669879)
(117, 4647799)
(118, 4625784)
(119, 4603748)
(120, 4581744)
(121, 4559711)
(122, 4537661)
(123, 4515597)
(124, 4493558)
(125, 4471487)
(126, 4449431)
(127, 4427392)
(128, 4405366)
(129, 4383314)
(130, 4361226)
(131, 4339174)
(132, 4317146)
(133, 4295103)
(134, 4273101)
(135, 4251084)
(136, 4229046)
(137, 4207043)
(138, 4184976)
(139, 4162932)
(140, 4140884)
(141, 4123254)
(142, 4105582)
(143, 4087952)
(144, 4074687)
(145, 4061450)
(146, 4048192)
(147, 4034926)
(148, 4026050)
(149, 4017168)
(150, 4008282)
(151, 3999442)
(152, 3990548)
(153, 3986121)
(154, 3981665)
(155, 3977217)
(156, 3972772)
(157, 3968369)
(158, 3963918)
(159, 3989852)
(160, 4001640)
(161, 4007928)
(162, 4040019)
(163, 4031660)
(164, 4045975)
(165, 4086896)
(166, 4068577)
(167, 4096913)
(168, 4091327)
(169, 4101598)
(170, 4109608)
(171, 4125643)
(172, 4136104)
(173, 4148008)
(174, 4139363)
(175, 4174876)
(176, 4173730)
(177, 4189614)
(178, 4178489)
(179, 4198564)
(180, 4231618)
(181, 4241645)
(182, 4230363)
(183, 4247081)
(184, 4245980)
(185, 4264858)
(186, 4294517)
(187, 4309185)
(188, 4299811)
(189, 4324025)
(190, 4332148)
(191, 4339374)
(192, 4334549)
(193, 4354052)
(194, 4359516)
(195, 4370302)
(196, 4369973)
(197, 4400451)
(198, 4419420)
(199, 4410084)
(200, 4436247)
(201, 4443185)
(202, 4441097)
(203, 4439590)
(204, 4446270)
(205, 4463350)
(206, 4469250)
(207, 4469328)
(208, 4480683)
(209, 4508758)
(210, 4518761)
(211, 4545574)
(212, 4546119)
(213, 4557185)
(214, 4565989)
(215, 4571458)
(216, 4597638)
(217, 4587806)
(218, 4616932)
(219, 4644872)
(220, 4651279)
(221, 4665103)
(222, 4672057)
(223, 4712720)
(224, 4703006)
(225, 4706897)
(226, 4718152)
(227, 4735533)
(228, 4757018)
(229, 4748689)
(230, 4769845)
(231, 4793263)
(232, 4781774)
(233, 4792082)
(234, 4803272)
(235, 4829123)
(236, 4814702)
(237, 4834966)
(238, 4859407)
(239, 4848417)
(240, 4874997)
(241, 4862688)
(242, 4879264)
(243, 4911220)
(244, 4894947)
(245, 4920470)
(246, 4928495)
(247, 4939024)
(248, 4947467)
(249, 4976267)
(250, 5003321)
(251, 4990472)
(252, 4996459)
(253, 5010513)
(254, 5024281)
(255, 5022680)
(256, 5029560)
(257, 5059033)
(258, 5053122)
(259, 5070322)
(260, 5061330)
(261, 5070958)
(262, 5123708)
(263, 5098066)
(264, 5119266)
(265, 5131521)
(266, 5139346)
(267, 5134860)
(268, 5147636)
(269, 5173074)
(270, 5190898)
(271, 5181793)
(272, 5212557)
(273, 5210069)
(274, 5214604)
(275, 5223706)
(276, 5240148)
(277, 5290850)
(278, 5294078)
(279, 5290589)
(280, 5301629)
(281, 5297256)
(282, 5313202)
(283, 5348988)
(284, 5360877)
(285, 5364089)
(286, 5372195)
(287, 5371532)
(288, 5388319)
(289, 5405118)
(290, 5398655)
(291, 5404028)
(292, 5418175)
(293, 5434845)
(294, 5446239)
(295, 5463529)
(296, 5463052)
(297, 5464655)
(298, 5487692)
(299, 5490329)
(300, 5507025)
(301, 5518632)
(302, 5537573)
(303, 5556973)
(304, 5560165)
(305, 5570854)
(306, 5580331)
(307, 5575474)
(308, 5590472)
(309, 5595254)
(310, 5635221)
(311, 5657654)
(312, 5637795)
(313, 5649017)
(314, 5651035)
(315, 5663905)
(316, 5683428)
(317, 5686448)
(318, 5692337)
(319, 5709182)
(320, 5697600)
(321, 5710890)
(322, 5727805)
(323, 5728162)
(324, 5744306)
(325, 5752772)
(326, 5765345)
(327, 5772938)
(328, 5826783)
(329, 5797976)
(330, 5824348)
(331, 5835233)
(332, 5838708)
(333, 5854146)
(334, 5852127)
(335, 5897692)
(336, 5899969)
(337, 5923618)
(338, 5914445)
(339, 5933225)
(340, 5956548)
(341, 5969530)
(342, 5980409)
(343, 5968499)
(344, 6022499)
(345, 6019301)
(346, 6034374)
(347, 6055953)
(348, 6066545)
(349, 6065487)
(350, 6073853)
(351, 6079859)
(352, 6090158)
(353, 6119794)
(354, 6127236)
(355, 6115090)
(356, 6149362)
(357, 6165809)
(358, 6167266)
(359, 6216879)
(360, 6213244)
(361, 6199639)
(362, 6227049)
(363, 6244587)
(364, 6239231)
(365, 6267177)
(366, 6276340)
(367, 6268756)
(368, 6289035)
(369, 6308310)
(370, 6300336)
(371, 6337503)
(372, 6339867)
(373, 6345358)
(374, 6336776)
(375, 6344975)
(376, 6383153)
(377, 6388007)
(378, 6406291)
(379, 6396474)
(380, 6419995)
(381, 6426987)
(382, 6424466)
(383, 6455895)
(384, 6458341)
(385, 6452835)
(386, 6469826)
(387, 6484541)
(388, 6517237)
(389, 6538405)
(390, 6537508)
(391, 6528346)
(392, 6542176)
(393, 6559770)
(394, 6587792)
(395, 6589554)
(396, 6613892)
(397, 6610343)
(398, 6632175)
(399, 6655116)
(400, 6661249)
(401, 6659913)
(402, 6685593)
(403, 6678111)
(404, 6726795)
(405, 6700869)
(406, 6744087)
(407, 6752092)
(408, 6755854)
(409, 6789576)
(410, 6766790)
(411, 6793043)
(412, 6810949)
(413, 6808154)
(414, 6821440)
(415, 6837909)
(416, 6848600)
(417, 6857366)
(418, 6869708)
(419, 6878880)
(420, 6881669)
(421, 6896783)
(422, 6893041)
(423, 6911021)
(424, 6907663)
(425, 6929242)
(426, 6941336)
(427, 6960731)
(428, 6989140)
(429, 6995314)
(430, 6990011)
(431, 6995478)
(432, 6993247)
(433, 7021677)
(434, 7031401)
(435, 7067802)
(436, 7069699)
(437, 7075295)
(438, 7081624)
(439, 7104261)
(440, 7090405)
(441, 7113318)
(442, 7111196)
(443, 7136955)
(444, 7135662)
(445, 7143714)
(446, 7157735)
(447, 7167229)
(448, 7161635)
(449, 7174444)
(450, 7178115)
(451, 7214027)
(452, 7221208)
(453, 7235923)
(454, 7239929)
(455, 7256507)
(456, 7277687)
(457, 7259376)
(458, 7302061)
(459, 7292028)
(460, 7343363)
(461, 7337820)
(462, 7340949)
(463, 7362189)
(464, 7358013)
(465, 7373256)
(466, 7369931)
(467, 7395894)
(468, 7410610)
(469, 7427282)
(470, 7412659)
(471, 7443902)
(472, 7457869)
(473, 7452452)
(474, 7478038)
(475, 7484639)
(476, 7487549)
(477, 7492810)
(478, 7511592)
(479, 7522513)
(480, 7523624)
(481, 7543699)
(482, 7533824)
(483, 7583436)
(484, 7588103)
(485, 7579090)
(486, 7607777)
(487, 7637686)
(488, 7636946)
(489, 7648940)
(490, 7648728)
(491, 7654207)
(492, 7675064)
(493, 7689390)
(494, 7684675)
(495, 7709692)
(496, 7704765)
(497, 7722283)
(498, 7760247)
(499, 7772575)
(500, 7787808)
(501, 7771824)
(502, 7785386)
(503, 7822299)
(504, 7824356)
(505, 7828290)
(506, 7833607)
(507, 7841999)
(508, 7874834)
(509, 7864177)
(510, 7868643)
(511, 7890260)
(512, 7906768)
(513, 7908955)
(514, 7919021)
(515, 7917605)
(516, 7922337)
(517, 7930129)
(518, 7966120)
(519, 7958753)
(520, 7960678)
(521, 7982295)
(522, 7995500)
(523, 7989732)
(524, 7996208)
(525, 8025443)
(526, 8019101)
(527, 8044209)
(528, 8061691)
(529, 8075435)
(530, 8067032)
(531, 8077857)
(532, 8074162)
(533, 8094348)
(534, 8104468)
(535, 8113470)
(536, 8111379)
(537, 8115783)
(538, 8139563)
(539, 8142002)
(540, 8162693)
(541, 8182559)
(542, 8191959)
(543, 8192031)
(544, 8207863)
(545, 8220649)
(546, 8214819)
(547, 8240492)
(548, 8244030)
(549, 8258474)
(550, 8245904)
(551, 8279101)
(552, 8301522)
(553, 8316516)
(554, 8333579)
(555, 8339510)
(556, 8381592)
(557, 8364829)
(558, 8375009)
(559, 8366570)
(560, 8393215)
(561, 8384463)
(562, 8410802)
(563, 8419919)
(564, 8425426)
(565, 8442860)
(566, 8428551)
(567, 8455443)
(568, 8452116)
(569, 8490844)
(570, 8501787)
(571, 8484236)
(572, 8507025)
(573, 8498346)
(574, 8513705)
(575, 8524214)
(576, 8524653)
(577, 8533514)
(578, 8557612)
(579, 8548298)
(580, 8593392)
(581, 8621193)
(582, 8643698)
(583, 8635795)
(584, 8643439)
(585, 8651496)
(586, 8673243)
(587, 8696499)
(588, 8708585)
(589, 8698484)
(590, 8713925)
(591, 8728460)
(592, 8738996)
(593, 8744673)
(594, 8770864)
(595, 8774826)
(596, 8799478)
(597, 8791990)
(598, 8817965)
(599, 8833087)
(600, 8845827)
(601, 8859468)
(602, 8871950)
(603, 8878633)
(604, 8877635)
(605, 8876500)
(606, 8905497)
(607, 8890925)
(608, 8909635)
(609, 8920250)
(610, 8915893)
(611, 8936919)
(612, 8939923)
(613, 8979994)
(614, 8993523)
(615, 8988259)
(616, 8991237)
(617, 8993638)
(618, 9016954)
(619, 9019491)
(620, 9046910)
(621, 9049798)
(622, 9084534)
(623, 9073835)
(624, 9108036)
(625, 9101038)
(626, 9138142)
(627, 9133511)
(628, 9136691)
(629, 9152784)
(630, 9205937)
(631, 9228912)
(632, 9227477)
(633, 9227167)
(634, 9234154)
(635, 9255457)
(636, 9249757)
(637, 9279618)
(638, 9289574)
(639, 9283787)
(640, 9296664)
(641, 9321107)
(642, 9341239)
(643, 9337114)
(644, 9339614)
(645, 9386294)
(646, 9369703)
(647, 9379173)
(648, 9403875)
(649, 9427758)
(650, 9451388)
(651, 9432806)
(652, 9440944)
(653, 9462329)
(654, 9467198)
(655, 9515023)
(656, 9498206)
(657, 9528555)
(658, 9547520)
(659, 9549239)
(660, 9588199)
(661, 9572076)
(662, 9589585)
(663, 9581924)
(664, 9603980)
(665, 9629130)
(666, 9623357)
(667, 9638159)
(668, 9646906)
(669, 9652202)
(670, 9654080)
(671, 9685083)
(672, 9700544)
(673, 9690290)
(674, 9720213)
(675, 9713388)
(676, 9743052)
(677, 9762308)
(678, 9784436)
(679, 9797875)
(680, 9795423)
(681, 9820895)
(682, 9825461)
(683, 9832293)
(684, 9839434)
(685, 9852027)
(686, 9848437)
(687, 9858096)
(688, 9862941)
(689, 9875010)
(690, 9886143)
(691, 9899398)
(692, 9912175)
(693, 9906059)
(694, 9918400)
(695, 9929054)
(696, 9925170)
(697, 9934958)
(698, 9947482)
(699, 9966523)
(700, 9969478)
(701, 9966901)
(702, 9983926)
(703, 9987002)
(704, 9987529)
(705, 10008218)
(706, 10032396)
(707, 10050637)
(708, 10035365)
(709, 10041218)
(710, 10059131)
(711, 10077993)
(712, 10069065)
(713, 10078200)
(714, 10097137)
(715, 10114532)
(716, 10127979)
(717, 10146580)
(718, 10150768)
(719, 10143027)
(720, 10184013)
(721, 10188870)
(722, 10200279)
(723, 10205255)
(724, 10223628)
(725, 10216942)
(726, 10260270)
(727, 10245866)
(728, 10258563)
(729, 10263745)
(730, 10281302)
(731, 10273555)
(732, 10293239)
(733, 10313183)
(734, 10309791)
(735, 10311221)
(736, 10329786)
(737, 10334877)
(738, 10350617)
(739, 10348247)
(740, 10357288)
(741, 10365911)
(742, 10377917)
(743, 10393648)
(744, 10411849)
(745, 10423442)
(746, 10440852)
(747, 10435106)
(748, 10459324)
(749, 10466797)
(750, 10471365)
(751, 10467731)
(752, 10491553)
(753, 10491371)
(754, 10499982)
(755, 10510337)
(756, 10521064)
(757, 10537563)
(758, 10533429)
(759, 10544464)
(760, 10559283)
(761, 10562869)
(762, 10569889)
(763, 10605503)
(764, 10608585)
(765, 10638048)
(766, 10622444)
(767, 10661052)
(768, 10669377)
(769, 10702405)
(770, 10684337)
(771, 10700691)
(772, 10694359)
(773, 10717963)
(774, 10708792)
(775, 10742186)
(776, 10730594)
(777, 10757843)
(778, 10766189)
(779, 10761839)
(780, 10771250)
(781, 10821144)
(782, 10826388)
(783, 10836046)
(784, 10821703)
(785, 10832020)
(786, 10846743)
(787, 10882698)
(788, 10872204)
(789, 10902162)
(790, 10900970)
(791, 10927707)
(792, 10930588)
(793, 10942426)
(794, 10966254)
(795, 10976767)
(796, 10998489)
(797, 11007270)
(798, 11021833)
(799, 11024574)
(800, 11050142)
(801, 11049422)
(802, 11057220)
(803, 11060065)
(804, 11073831)
(805, 11086210)
(806, 11093325)
(807, 11120369)
(808, 11141988)
(809, 11153683)
(810, 11141750)
(811, 11144556)
(812, 11180790)
(813, 11191978)
(814, 11185337)
(815, 11212368)
(816, 11219107)
(817, 11228612)
(818, 11237034)
(819, 11253642)
(820, 11275133)
(821, 11299274)
(822, 11302263)
(823, 11303321)
(824, 11310684)
(825, 11339485)
(826, 11356982)
(827, 11391733)
(828, 11368478)
(829, 11401030)
(830, 11406546)
(831, 11412953)
(832, 11414532)
(833, 11414995)
(834, 11423379)
(835, 11428115)
(836, 11436228)
(837, 11460798)
(838, 11461389)
(839, 11465810)
(840, 11497313)
(841, 11496875)
(842, 11510468)
(843, 11512426)
(844, 11525272)
(845, 11524547)
(846, 11533532)
(847, 11556258)
(848, 11565696)
(849, 11551781)
(850, 11561190)
(851, 11598338)
(852, 11593786)
(853, 11601926)
(854, 11623172)
(855, 11632185)
(856, 11646893)
(857, 11672396)
(858, 11678748)
(859, 11689356)
(860, 11724361)
(861, 11722136)
(862, 11722107)
(863, 11733383)
(864, 11741393)
(865, 11754335)
(866, 11756561)
(867, 11819816)
(868, 11811879)
(869, 11847784)
(870, 11831149)
(871, 11869463)
(872, 11867066)
(873, 11888613)
(874, 11903839)
(875, 11903137)
(876, 11903940)
(877, 11918408)
(878, 11951860)
(879, 11961837)
(880, 11953569)
(881, 11968861)
(882, 11987076)
(883, 11989102)
(884, 11996574)
(885, 12025638)
(886, 12028442)
(887, 12027946)
(888, 12061363)
(889, 12081146)
(890, 12083762)
(891, 12084407)
(892, 12097937)
(893, 12114995)
(894, 12117651)
(895, 12139795)
(896, 12148643)
(897, 12158485)
(898, 12150145)
(899, 12172700)
(900, 12171314)
(901, 12193047)
(902, 12182158)
(903, 12198479)
(904, 12210771)
(905, 12223098)
(906, 12229878)
(907, 12240103)
(908, 12263266)
(909, 12267073)
(910, 12275503)
(911, 12283867)
(912, 12297318)
(913, 12307721)
(914, 12302559)
(915, 12314430)
(916, 12351410)
(917, 12342667)
(918, 12345674)
(919, 12367959)
(920, 12387101)
(921, 12420638)
(922, 12397940)
(923, 12411851)
(924, 12430588)
(925, 12434103)
(926, 12445277)
(927, 12466523)
(928, 12501558)
(929, 12515967)
(930, 12506038)
(931, 12553355)
(932, 12527580)
(933, 12550788)
(934, 12566427)
(935, 12572928)
(936, 12583615)
(937, 12576287)
(938, 12597831)
(939, 12606546)
(940, 12616188)
(941, 12622016)
(942, 12628454)
(943, 12625319)
(944, 12649132)
(945, 12658363)
(946, 12660614)
(947, 12678436)
(948, 12671458)
(949, 12693122)
(950, 12698829)
(951, 12722225)
(952, 12718358)
(953, 12730134)
(954, 12736795)
(955, 12746654)
(956, 12766676)
(957, 12771955)
(958, 12781779)
(959, 12780175)
(960, 12779430)
(961, 12789378)
(962, 12795032)
(963, 12831835)
(964, 12828628)
(965, 12854491)
(966, 12860601)
(967, 12875397)
(968, 12857227)
(969, 12884193)
(970, 12895018)
(971, 12889177)
(972, 12892748)
(973, 12904936)
(974, 12915834)
(975, 12948897)
(976, 12952146)
(977, 12944178)
(978, 12986778)
(979, 13002611)
(980, 13027896)
(981, 13018334)
(982, 13018470)
(983, 13023843)
(984, 13044670)
(985, 13041760)
(986, 13052096)
(987, 13080752)
(988, 13072887)
(989, 13094618)
(990, 13080708)
(991, 13107197)
(992, 13103220)
(993, 13127103)
(994, 13135355)
(995, 13144446)
(996, 13146206)
(997, 13168394)
(998, 13172208)
(999, 13187527)
(1000, 13180318)


==> Data/LO-n1000-r6.txt <==
(100, 7711863)
(101, 7681820)
(102, 7651772)
(103, 7621691)
(104, 7591632)
(105, 7561632)
(106, 7531632)
(107, 7501598)
(108, 7471511)
(109, 7441482)
(110, 7411468)
(111, 7381380)
(112, 7351336)
(113, 7321293)
(114, 7291244)
(115, 7261203)
(116, 7231105)
(117, 7201010)
(118, 7171002)
(119, 7140949)
(120, 7110913)
(121, 7080849)
(122, 7050773)
(123, 7020771)
(124, 6990769)
(125, 6960715)
(126, 6930673)
(127, 6900635)
(128, 6870566)
(129, 6840469)
(130, 6810401)
(131, 6780369)
(132, 6750285)
(133, 6720189)
(134, 6690108)
(135, 6660083)
(136, 6630070)
(137, 6600052)
(138, 6570033)
(139, 6539986)
(140, 6509953)
(141, 6479934)
(142, 6449896)
(143, 6419893)
(144, 6389849)
(145, 6359847)
(146, 6329815)
(147, 6299722)
(148, 6269715)
(149, 6239623)
(150, 6209547)
(151, 6179514)
(152, 6149504)
(153, 6119482)
(154, 6089422)
(155, 6059358)
(156, 6029325)
(157, 5999232)
(158, 5969215)
(159, 5939178)
(160, 5909165)
(161, 5879093)
(162, 5848994)
(163, 5818935)
(164, 5794852)
(165, 5770842)
(166, 5746789)
(167, 5728775)
(168, 5710742)
(169, 5692694)
(170, 5674686)
(171, 5662656)
(172, 5650581)
(173, 5638545)
(174, 5626475)
(175, 5614376)
(176, 5608333)
(177, 5602245)
(178, 5596228)
(179, 5590155)
(180, 5584126)
(181, 5578124)
(182, 5583890)
(183, 5612668)
(184, 5637859)
(185, 5662109)
(186, 5666494)
(187, 5660955)
(188, 5682266)
(189, 5681965)
(190, 5689942)
(191, 5708622)
(192, 5757750)
(193, 5758554)
(194, 5786146)
(195, 5799794)
(196, 5801978)
(197, 5811858)
(198, 5798880)
(199, 5836247)
(200, 5856939)
(201, 5868679)
(202, 5902700)
(203, 5886419)
(204, 5890104)
(205, 5902762)
(206, 5937619)
(207, 5930708)
(208, 5946314)
(209, 5967486)
(210, 5951710)
(211, 5971242)
(212, 5988621)
(213, 5994438)
(214, 6024197)
(215, 6019382)
(216, 6024386)
(217, 6033204)
(218, 6056036)
(219, 6080507)
(220, 6087098)
(221, 6107271)
(222, 6111194)
(223, 6117698)
(224, 6122880)
(225, 6144492)
(226, 6147576)
(227, 6171130)
(228, 6182923)
(229, 6181810)
(230, 6208397)
(231, 6211317)
(232, 6229906)
(233, 6251158)
(234, 6238173)
(235, 6250786)
(236, 6276375)
(237, 6285045)
(238, 6280075)
(239, 6289599)
(240, 6305179)
(241, 6320771)
(242, 6336268)
(243, 6368380)
(244, 6370481)
(245, 6389730)
(246, 6407429)
(247, 6418223)
(248, 6430331)
(249, 6474895)
(250, 6482747)
(251, 6509476)
(252, 6515547)
(253, 6515574)
(254, 6539929)
(255, 6546635)
(256, 6588179)
(257, 6591485)
(258, 6579271)
(259, 6585987)
(260, 6593777)
(261, 6615019)
(262, 6646486)
(263, 6652716)
(264, 6660943)
(265, 6653252)
(266, 6684674)
(267, 6700379)
(268, 6691223)
(269, 6693051)
(270, 6727111)
(271, 6722814)
(272, 6749401)
(273, 6767989)
(274, 6783598)
(275, 6779051)
(276, 6809166)
(277, 6812371)
(278, 6808862)
(279, 6822201)
(280, 6853244)
(281, 6852756)
(282, 6847655)
(283, 6866809)
(284, 6881325)
(285, 6891608)
(286, 6889073)
(287, 6929253)
(288, 6922105)
(289, 6945519)
(290, 6934018)
(291, 6963132)
(292, 6958626)
(293, 6978246)
(294, 6998090)
(295, 7002528)
(296, 7005893)
(297, 7043027)
(298, 7029166)
(299, 7038402)
(300, 7090483)
(301, 7083234)
(302, 7085107)
(303, 7093366)
(304, 7127889)
(305, 7140952)
(306, 7153935)
(307, 7152452)
(308, 7150885)
(309, 7177327)
(310, 7169734)
(311, 7194053)
(312, 7213726)
(313, 7232692)
(314, 7223487)
(315, 7254771)
(316, 7270427)
(317, 7264136)
(318, 7278119)
(319, 7299659)
(320, 7340837)
(321, 7328630)
(322, 7349769)
(323, 7332280)
(324, 7374763)
(325, 7380763)
(326, 7375282)
(327, 7401760)
(328, 7414446)
(329, 7407718)
(330, 7449551)
(331, 7448541)
(332, 7461667)
(333, 7460615)
(334, 7489535)
(335, 7511696)
(336, 7500420)
(337, 7521500)
(338, 7549458)
(339, 7527867)
(340, 7540749)
(341, 7563954)
(342, 7584075)
(343, 7606658)
(344, 7606227)
(345, 7625578)
(346, 7625094)
(347, 7642615)
(348, 7657490)
(349, 7669729)
(350, 7658747)
(351, 7692706)
(352, 7690467)
(353, 7694707)
(354, 7729419)
(355, 7753182)
(356, 7777827)
(357, 7786794)
(358, 7794316)
(359, 7801181)
(360, 7805260)
(361, 7822163)
(362, 7836766)
(363, 7863827)
(364, 7884931)
(365, 7883365)
(366, 7897701)
(367, 7906745)
(368, 7945809)
(369, 7951896)
(370, 7966568)
(371, 7972172)
(372, 7990335)
(373, 8005384)
(374, 7991144)
(375, 8013883)
(376, 8010773)
(377, 8040415)
(378, 8029651)
(379, 8061045)
(380, 8064382)
(381, 8086060)
(382, 8084494)
(383, 8136226)
(384, 8117937)
(385, 8157466)
(386, 8149137)
(387, 8151398)
(388, 8160044)
(389, 8193212)
(390, 8186426)
(391, 8202582)
(392, 8244116)
(393, 8260827)
(394, 8278214)
(395, 8285027)
(396, 8300780)
(397, 8314944)
(398, 8308809)
(399, 8311453)
(400, 8331999)
(401, 8346069)
(402, 8351741)
(403, 8372499)
(404, 8380420)
(405, 8396165)
(406, 8416130)
(407, 8418983)
(408, 8427167)
(409, 8430333)
(410, 8476934)
(411, 8485188)
(412, 8477381)
(413, 8529091)
(414, 8546359)
(415, 8560925)
(416, 8567913)
(417, 8572955)
(418, 8579355)
(419, 8598122)
(420, 8605673)
(421, 8635671)
(422, 8629539)
(423, 8674132)
(424, 8651198)
(425, 8679343)
(426, 8701774)
(427, 8688030)
(428, 8719814)
(429, 8704550)
(430, 8729632)
(431, 8741948)
(432, 8773990)
(433, 8789633)
(434, 8781881)
(435, 8781070)
(436, 8800332)
(437, 8841821)
(438, 8841270)
(439, 8849751)
(440, 8866178)
(441, 8878628)
(442, 8891665)
(443, 8898649)
(444, 8898728)
(445, 8921417)
(446, 8937271)
(447, 8936848)
(448, 8942956)
(449, 8972114)
(450, 8971892)
(451, 8976881)
(452, 9000532)
(453, 8993393)
(454, 9012973)
(455, 9028342)
(456, 9033861)
(457, 9067991)
(458, 9064410)
(459, 9080060)
(460, 9081468)
(461, 9130655)
(462, 9127096)
(463, 9124405)
(464, 9140283)
(465, 9147362)
(466, 9151366)
(467, 9176551)
(468, 9199041)
(469, 9192802)
(470, 9240684)
(471, 9222717)
(472, 9242520)
(473, 9248011)
(474, 9266707)
(475, 9292253)
(476, 9295773)
(477, 9346009)
(478, 9338627)
(479, 9355613)
(480, 9349439)
(481, 9370779)
(482, 9382853)
(483, 9386818)
(484, 9427813)
(485, 9419849)
(486, 9427988)
(487, 9466357)
(488, 9461292)
(489, 9488518)
(490, 9493551)
(491, 9498947)
(492, 9512311)
(493, 9508956)
(494, 9527277)
(495, 9555523)
(496, 9549095)
(497, 9564273)
(498, 9609205)
(499, 9592092)
(500, 9620502)
(501, 9632839)
(502, 9616652)
(503, 9637334)
(504, 9666161)
(505, 9654150)
(506, 9675787)
(507, 9701033)
(508, 9712792)
(509, 9730409)
(510, 9737317)
(511, 9752394)
(512, 9781988)
(513, 9784815)
(514, 9776425)
(515, 9832103)
(516, 9825547)
(517, 9826095)
(518, 9837624)
(519, 9875003)
(520, 9884796)
(521, 9885139)
(522, 9884885)
(523, 9892344)
(524, 9906805)
(525, 9921171)
(526, 9923948)
(527, 9938784)
(528, 9959289)
(529, 9985247)
(530, 9984471)
(531, 10002004)
(532, 10027997)
(533, 10045724)
(534, 10034712)
(535, 10047433)
(536, 10060753)
(537, 10072748)
(538, 10114207)
(539, 10104412)
(540, 10118330)
(541, 10115445)
(542, 10127267)
(543, 10133610)
(544, 10165502)
(545, 10168334)
(546, 10191156)
(547, 10187397)
(548, 10184966)
(549, 10202772)
(550, 10231221)
(551, 10221777)
(552, 10233708)
(553, 10257546)
(554, 10282908)
(555, 10300079)
(556, 10283914)
(557, 10305072)
(558, 10316797)
(559, 10328675)
(560, 10341753)
(561, 10355215)
(562, 10368125)
(563, 10397001)
(564, 10392044)
(565, 10401337)
(566, 10427674)
(567, 10448898)
(568, 10475832)
(569, 10443815)
(570, 10464740)
(571, 10477754)
(572, 10507549)
(573, 10528795)
(574, 10554187)
(575, 10542872)
(576, 10577536)
(577, 10579245)
(578, 10585417)
(579, 10625632)
(580, 10643059)
(581, 10659892)
(582, 10646228)
(583, 10666157)
(584, 10700809)
(585, 10707450)
(586, 10700916)
(587, 10724541)
(588, 10721889)
(589, 10756275)
(590, 10755260)
(591, 10773434)
(592, 10762571)
(593, 10787801)
(594, 10815041)
(595, 10830975)
(596, 10842016)
(597, 10824415)
(598, 10876016)
(599, 10859132)
(600, 10885718)
(601, 10885643)
(602, 10917509)
(603, 10955418)
(604, 10968906)
(605, 10961318)
(606, 10989199)
(607, 10998808)
(608, 11005941)
(609, 10999784)
(610, 11051646)
(611, 11078589)
(612, 11062473)
(613, 11069912)
(614, 11090544)
(615, 11097627)
(616, 11109390)
(617, 11115605)
(618, 11135609)
(619, 11164270)
(620, 11162428)
(621, 11165591)
(622, 11182303)
(623, 11204108)
(624, 11209526)
(625, 11227205)
(626, 11229326)
(627, 11272137)
(628, 11269687)
(629, 11273687)
(630, 11284980)
(631, 11327358)
(632, 11319175)
(633, 11358908)
(634, 11367284)
(635, 11380320)
(636, 11379245)
(637, 11387062)
(638, 11414471)
(639, 11408454)
(640, 11432451)
(641, 11463702)
(642, 11446784)
(643, 11461897)
(644, 11480647)
(645, 11492651)
(646, 11509671)
(647, 11547039)
(648, 11556659)
(649, 11560004)
(650, 11566455)
(651, 11580564)
(652, 11584724)
(653, 11629474)
(654, 11613451)
(655, 11659187)
(656, 11635088)
(657, 11679746)
(658, 11680166)
(659, 11687460)
(660, 11694082)
(661, 11732895)
(662, 11723761)
(663, 11752288)
(664, 11748613)
(665, 11779413)
(666, 11797740)
(667, 11785778)
(668, 11792294)
(669, 11821093)
(670, 11818814)
(671, 11854481)
(672, 11854026)
(673, 11863926)
(674, 11886132)
(675, 11907299)
(676, 11920161)
(677, 11911306)
(678, 11921062)
(679, 11956077)
(680, 11967699)
(681, 11987321)
(682, 11995796)
(683, 11990071)
(684, 12014711)
(685, 11998875)
(686, 12038234)
(687, 12023320)
(688, 12051278)
(689, 12063689)
(690, 12077529)
(691, 12076699)
(692, 12122932)
(693, 12113213)
(694, 12129014)
(695, 12156186)
(696, 12147061)
(697, 12181057)
(698, 12194638)
(699, 12189285)
(700, 12222695)
(701, 12254312)
(702, 12242024)
(703, 12244477)
(704, 12272074)
(705, 12290807)
(706, 12331722)
(707, 12325400)
(708, 12319805)
(709, 12359905)
(710, 12353777)
(711, 12387251)
(712, 12385537)
(713, 12385437)
(714, 12427317)
(715, 12440793)
(716, 12438451)
(717, 12450223)
(718, 12483396)
(719, 12497344)
(720, 12497039)
(721, 12496599)
(722, 12526981)
(723, 12531789)
(724, 12530913)
(725, 12541751)
(726, 12573408)
(727, 12594407)
(728, 12601762)
(729, 12610465)
(730, 12615066)
(731, 12650184)
(732, 12634469)
(733, 12668718)
(734, 12662474)
(735, 12710940)
(736, 12709847)
(737, 12695257)
(738, 12713689)
(739, 12741858)
(740, 12733330)
(741, 12766340)
(742, 12775031)
(743, 12763761)
(744, 12790376)
(745, 12802386)
(746, 12838434)
(747, 12833432)
(748, 12858835)
(749, 12846108)
(750, 12863441)
(751, 12873279)
(752, 12892912)
(753, 12893696)
(754, 12910042)
(755, 12920314)
(756, 12971411)
(757, 12960879)
(758, 12967886)
(759, 12974482)
(760, 12995039)
(761, 13020095)
(762, 13022855)
(763, 13044667)
(764, 13068337)
(765, 13076032)
(766, 13080043)
(767, 13104739)
(768, 13112631)
(769, 13122494)
(770, 13122405)
(771, 13166626)
(772, 13171253)
(773, 13162268)
(774, 13165958)
(775, 13200318)
(776, 13197794)
(777, 13201472)
(778, 13229376)
(779, 13255110)
(780, 13250579)
(781, 13283237)
(782, 13275454)
(783, 13294407)
(784, 13325616)
(785, 13350266)
(786, 13351324)
(787, 13368918)
(788, 13367306)
(789, 13401692)
(790, 13383649)
(791, 13426778)
(792, 13450841)
(793, 13457868)
(794, 13474361)
(795, 13474726)
(796, 13488873)
(797, 13492229)
(798, 13508822)
(799, 13539918)
(800, 13552193)
(801, 13550844)
(802, 13560481)
(803, 13570873)
(804, 13576759)
(805, 13608493)
(806, 13605970)
(807, 13629403)
(808, 13621343)
(809, 13661444)
(810, 13680997)
(811, 13680647)
(812, 13679454)
(813, 13694338)
(814, 13749914)
(815, 13755507)
(816, 13770483)
(817, 13765796)
(818, 13786761)
(819, 13807681)
(820, 13826674)
(821, 13810508)
(822, 13838511)
(823, 13847645)
(824, 13840475)
(825, 13877450)
(826, 13872572)
(827, 13873140)
(828, 13931879)
(829, 13932084)
(830, 13927524)
(831, 13935649)
(832, 13959735)
(833, 13969627)
(834, 13971012)
(835, 14001242)
(836, 14021735)
(837, 14011951)
(838, 14018767)
(839, 14044679)
(840, 14059592)
(841, 14075958)
(842, 14093197)
(843, 14122450)
(844, 14128736)
(845, 14114153)
(846, 14147157)
(847, 14156116)
(848, 14149865)
(849, 14171625)
(850, 14195679)
(851, 14198924)
(852, 14202296)
(853, 14226862)
(854, 14246257)
(855, 14241448)
(856, 14274285)
(857, 14281652)
(858, 14275128)
(859, 14310589)
(860, 14299511)
(861, 14331522)
(862, 14358595)
(863, 14353296)
(864, 14381243)
(865, 14377394)
(866, 14422166)
(867, 14422177)
(868, 14425382)
(869, 14437797)
(870, 14472300)
(871, 14470459)
(872, 14490006)
(873, 14486594)
(874, 14521859)
(875, 14510369)
(876, 14548069)
(877, 14549222)
(878, 14557903)
(879, 14578663)
(880, 14596974)
(881, 14590204)
(882, 14619758)
(883, 14638537)
(884, 14620937)
(885, 14679416)
(886, 14686958)
(887, 14676203)
(888, 14710687)
(889, 14724397)
(890, 14711884)
(891, 14725304)
(892, 14734931)
(893, 14753360)
(894, 14778383)
(895, 14773502)
(896, 14776867)
(897, 14795153)
(898, 14810611)
(899, 14814034)
(900, 14817089)
(901, 14829229)
(902, 14863497)
(903, 14896931)
(904, 14865960)
(905, 14900835)
(906, 14911976)
(907, 14930908)
(908, 14918590)
(909, 14947385)
(910, 14948895)
(911, 14948604)
(912, 14987295)
(913, 14988429)
(914, 15025128)
(915, 15035906)
(916, 15030559)
(917, 15059101)
(918, 15056449)
(919, 15057569)
(920, 15080733)
(921, 15087987)
(922, 15106247)
(923, 15109373)
(924, 15111735)
(925, 15144510)
(926, 15162986)
(927, 15175144)
(928, 15177337)
(929, 15181475)
(930, 15227341)
(931, 15214281)
(932, 15239843)
(933, 15261757)
(934, 15257458)
(935, 15269931)
(936, 15281963)
(937, 15309660)
(938, 15330100)
(939, 15331686)
(940, 15343912)
(941, 15352612)
(942, 15402125)
(943, 15398604)
(944, 15388730)
(945, 15415727)
(946, 15422019)
(947, 15446402)
(948, 15468458)
(949, 15466484)
(950, 15513084)
(951, 15505336)
(952, 15530738)
(953, 15536511)
(954, 15548321)
(955, 15537459)
(956, 15557492)
(957, 15567165)
(958, 15595862)
(959, 15578676)
(960, 15604304)
(961, 15615476)
(962, 15633267)
(963, 15635962)
(964, 15644323)
(965, 15683564)
(966, 15682140)
(967, 15724300)
(968, 15705733)
(969, 15728811)
(970, 15742471)
(971, 15742492)
(972, 15750806)
(973, 15773790)
(974, 15811345)
(975, 15795981)
(976, 15824696)
(977, 15834768)
(978, 15823225)
(979, 15834378)
(980, 15866776)
(981, 15888402)
(982, 15879063)
(983, 15917134)
(984, 15923353)
(985, 15937246)
(986, 15954045)
(987, 15964336)
(988, 15979960)
(989, 15985771)
(990, 15988961)
(991, 16039516)
(992, 16013791)
(993, 16054777)
(994, 16067199)
(995, 16074171)
(996, 16096239)
(997, 16099193)
(998, 16113665)
(999, 16101013)
(1000, 16129967)


==> Data/LO-n1000-r7.txt <==
(100, 10443393)
(101, 10407320)
(102, 10371263)
(103, 10335240)
(104, 10299204)
(105, 10263144)
(106, 10227070)
(107, 10190986)
(108, 10154893)
(109, 10118856)
(110, 10082779)
(111, 10046737)
(112, 10010641)
(113, 9974589)
(114, 9938498)
(115, 9902437)
(116, 9866352)
(117, 9830260)
(118, 9794200)
(119, 9758197)
(120, 9722123)
(121, 9686060)
(122, 9649999)
(123, 9613934)
(124, 9577875)
(125, 9541812)
(126, 9505755)
(127, 9469658)
(128, 9433592)
(129, 9397501)
(130, 9361478)
(131, 9325476)
(132, 9289392)
(133, 9253295)
(134, 9217246)
(135, 9181194)
(136, 9145179)
(137, 9109143)
(138, 9073137)
(139, 9037039)
(140, 9000998)
(141, 8964925)
(142, 8928874)
(143, 8892791)
(144, 8856776)
(145, 8820729)
(146, 8784729)
(147, 8748648)
(148, 8712630)
(149, 8676585)
(150, 8640495)
(151, 8604438)
(152, 8568434)
(153, 8532336)
(154, 8496329)
(155, 8460320)
(156, 8424275)
(157, 8388209)
(158, 8352187)
(159, 8316123)
(160, 8280069)
(161, 8244043)
(162, 8208042)
(163, 8171962)
(164, 8135932)
(165, 8099920)
(166, 8063874)
(167, 8027858)
(168, 7991815)
(169, 7955734)
(170, 7919687)
(171, 7883630)
(172, 7847624)
(173, 7811620)
(174, 7775589)
(175, 7739508)
(176, 7703479)
(177, 7667424)
(178, 7631333)
(179, 7595325)
(180, 7559236)
(181, 7523196)
(182, 7487146)
(183, 7451104)
(184, 7415051)
(185, 7378962)
(186, 7342875)
(187, 7306846)
(188, 7270786)
(189, 7234742)
(190, 7198731)
(191, 7162709)
(192, 7126613)
(193, 7090525)
(194, 7054491)
(195, 7025630)
(196, 6996813)
(197, 6968000)
(198, 6946331)
(199, 6924645)
(200, 6903023)
(201, 6881380)
(202, 6866906)
(203, 6852481)
(204, 6838058)
(205, 6823582)
(206, 6809092)
(207, 6801824)
(208, 6794611)
(209, 6787313)
(210, 6780055)
(211, 6772808)
(212, 6765573)
(213, 6774994)
(214, 6820143)
(215, 6820401)
(216, 6840883)
(217, 6840211)
(218, 6835267)
(219, 6871623)
(220, 6892784)
(221, 6899743)
(222, 6917542)
(223, 6929156)
(224, 6932097)
(225, 6948326)
(226, 6995079)
(227, 7024733)
(228, 7013766)
(229, 7017171)
(230, 7030034)
(231, 7044364)
(232, 7073209)
(233, 7121238)
(234, 7119262)
(235, 7105121)
(236, 7131009)
(237, 7131622)
(238, 7150577)
(239, 7154134)
(240, 7207258)
(241, 7195839)
(242, 7197662)
(243, 7219099)
(244, 7260150)
(245, 7234699)
(246, 7291490)
(247, 7297904)
(248, 7308452)
(249, 7316632)
(250, 7334753)
(251, 7355586)
(252, 7341060)
(253, 7374196)
(254, 7392787)
(255, 7393333)
(256, 7425604)
(257, 7419617)
(258, 7441523)
(259, 7463291)
(260, 7476018)
(261, 7504295)
(262, 7505667)
(263, 7498665)
(264, 7561179)
(265, 7553840)
(266, 7600090)
(267, 7577706)
(268, 7612452)
(269, 7603864)
(270, 7623482)
(271, 7656238)
(272, 7679295)
(273, 7683654)
(274, 7672079)
(275, 7689063)
(276, 7694752)
(277, 7707514)
(278, 7747746)
(279, 7739383)
(280, 7763560)
(281, 7775499)
(282, 7808286)
(283, 7790695)
(284, 7836765)
(285, 7834116)
(286, 7916631)
(287, 7879010)
(288, 7881414)
(289, 7902935)
(290, 7898618)
(291, 7954984)
(292, 7946730)
(293, 7985934)
(294, 7968526)
(295, 7992948)
(296, 7996254)
(297, 8037273)
(298, 8029205)
(299, 8056867)
(300, 8072091)
(301, 8082258)
(302, 8104018)
(303, 8098817)
(304, 8133192)
(305, 8137480)
(306, 8145859)
(307, 8160594)
(308, 8177806)
(309, 8197629)
(310, 8224477)
(311, 8248951)
(312, 8219567)
(313, 8270839)
(314, 8275335)
(315, 8284545)
(316, 8293391)
(317, 8305771)
(318, 8322876)
(319, 8373327)
(320, 8355974)
(321, 8386359)
(322, 8396983)
(323, 8399624)
(324, 8417623)
(325, 8419346)
(326, 8435078)
(327, 8454094)
(328, 8457105)
(329, 8480389)
(330, 8545574)
(331, 8541448)
(332, 8535582)
(333, 8571406)
(334, 8564282)
(335, 8587378)
(336, 8577740)
(337, 8616134)
(338, 8630651)
(339, 8660362)
(340, 8658997)
(341, 8677611)
(342, 8673420)
(343, 8701431)
(344, 8702922)
(345, 8726723)
(346, 8742336)
(347, 8763614)
(348, 8767490)
(349, 8769576)
(350, 8777937)
(351, 8784908)
(352, 8876833)
(353, 8837750)
(354, 8871837)
(355, 8859596)
(356, 8875792)
(357, 8922711)
(358, 8928088)
(359, 8941724)
(360, 8930010)
(361, 8962386)
(362, 8976677)
(363, 9003792)
(364, 8999169)
(365, 9043379)
(366, 9043513)
(367, 9037727)
(368, 9054723)
(369, 9094295)
(370, 9089172)
(371, 9134721)
(372, 9123679)
(373, 9123661)
(374, 9145936)
(375, 9161762)
(376, 9198917)
(377, 9177380)
(378, 9187695)
(379, 9212324)
(380, 9245011)
(381, 9248380)
(382, 9241002)
(383, 9266077)
(384, 9286526)
(385, 9333149)
(386, 9312826)
(387, 9326772)
(388, 9339017)
(389, 9377462)
(390, 9392138)
(391, 9422730)
(392, 9396964)
(393, 9433181)
(394, 9446225)
(395, 9442660)
(396, 9490077)
(397, 9517836)
(398, 9528253)
(399, 9510154)
(400, 9536356)
(401, 9554941)
(402, 9565699)
(403, 9572803)
(404, 9599619)
(405, 9598043)
(406, 9605393)
(407, 9631822)
(408, 9649830)
(409, 9659063)
(410, 9691354)
(411, 9674685)
(412, 9687074)
(413, 9722947)
(414, 9723858)
(415, 9753010)
(416, 9766644)
(417, 9782516)
(418, 9789024)
(419, 9809230)
(420, 9822587)
(421, 9847574)
(422, 9872872)
(423, 9878166)
(424, 9880001)
(425, 9878545)
(426, 9906570)
(427, 9909560)
(428, 9917255)
(429, 10020634)
(430, 9967868)
(431, 9980045)
(432, 10005269)
(433, 10029695)
(434, 10024240)
(435, 10069018)
(436, 10050119)
(437, 10099109)
(438, 10096880)
(439, 10111940)
(440, 10116673)
(441, 10110949)
(442, 10133460)
(443, 10170512)
(444, 10163072)
(445, 10181353)
(446, 10195739)
(447, 10219658)
(448, 10229563)
(449, 10227965)
(450, 10240508)
(451, 10338083)
(452, 10307494)
(453, 10300769)
(454, 10311768)
(455, 10314836)
(456, 10335138)
(457, 10380722)
(458, 10405225)
(459, 10378106)
(460, 10399926)
(461, 10403939)
(462, 10442472)
(463, 10446239)
(464, 10465137)
(465, 10478349)
(466, 10500540)
(467, 10521193)
(468, 10523957)
(469, 10563895)
(470, 10565664)
(471, 10556210)
(472, 10587106)
(473, 10589553)
(474, 10603925)
(475, 10613020)
(476, 10638989)
(477, 10671983)
(478, 10671771)
(479, 10671107)
(480, 10691888)
(481, 10696647)
(482, 10726025)
(483, 10749283)
(484, 10826940)
(485, 10769295)
(486, 10783662)
(487, 10793701)
(488, 10802086)
(489, 10845770)
(490, 10872985)
(491, 10849071)
(492, 10871967)
(493, 10873912)
(494, 10894560)
(495, 10953485)
(496, 10929106)
(497, 10978528)
(498, 10957861)
(499, 10970435)
(500, 10981253)
(501, 11013890)
(502, 11005753)
(503, 11052408)
(504, 11068805)
(505, 11060149)
(506, 11069743)
(507, 11099558)
(508, 11089242)
(509, 11128943)
(510, 11118682)
(511, 11140247)
(512, 11175684)
(513, 11185943)
(514, 11202856)
(515, 11203267)
(516, 11208322)
(517, 11256229)
(518, 11251070)
(519, 11278771)
(520, 11283585)
(521, 11315627)
(522, 11340307)
(523, 11355515)
(524, 11358408)
(525, 11363090)
(526, 11379864)
(527, 11366314)
(528, 11444993)
(529, 11414463)
(530, 11458589)
(531, 11443499)
(532, 11464057)
(533, 11493002)
(534, 11495327)
(535, 11515525)
(536, 11506362)
(537, 11549747)
(538, 11547282)
(539, 11560073)
(540, 11564823)
(541, 11587997)
(542, 11597864)
(543, 11631562)
(544, 11628352)
(545, 11643527)
(546, 11663314)
(547, 11670722)
(548, 11676768)
(549, 11725100)
(550, 11722507)
(551, 11747590)
(552, 11772028)
(553, 11754495)
(554, 11809935)
(555, 11816672)
(556, 11811086)
(557, 11819880)
(558, 11829554)
(559, 11861058)
(560, 11879782)
(561, 11883665)
(562, 11921127)
(563, 11930579)
(564, 11931363)
(565, 11945513)
(566, 11976085)
(567, 11982062)
(568, 12006454)
(569, 12008604)
(570, 12036911)
(571, 12051698)
(572, 12040834)
(573, 12053679)
(574, 12089804)
(575, 12083239)
(576, 12111503)
(577, 12142251)
(578, 12127378)
(579, 12143420)
(580, 12164881)
(581, 12185265)
(582, 12206895)
(583, 12225403)
(584, 12215445)
(585, 12245110)
(586, 12262396)
(587, 12284586)
(588, 12276083)
(589, 12302491)
(590, 12297577)
(591, 12312015)
(592, 12351183)
(593, 12335988)
(594, 12419995)
(595, 12411999)
(596, 12393251)
(597, 12412830)
(598, 12444690)
(599, 12428292)
(600, 12455597)
(601, 12467511)
(602, 12479162)
(603, 12507783)
(604, 12512591)
(605, 12529291)
(606, 12537845)
(607, 12536837)
(608, 12554445)
(609, 12615268)
(610, 12624310)
(611, 12622005)
(612, 12624857)
(613, 12622238)
(614, 12643307)
(615, 12669781)
(616, 12752172)
(617, 12723018)
(618, 12732144)
(619, 12733949)
(620, 12774525)
(621, 12772852)
(622, 12761689)
(623, 12787845)
(624, 12822989)
(625, 12820221)
(626, 12818768)
(627, 12913565)
(628, 12895412)
(629, 12901865)
(630, 12918911)
(631, 12931414)
(632, 12940225)
(633, 12934556)
(634, 12976950)
(635, 12969590)
(636, 12992386)
(637, 13008097)
(638, 13018391)
(639, 13039343)
(640, 13019336)
(641, 13066944)
(642, 13091198)
(643, 13104047)
(644, 13104341)
(645, 13105114)
(646, 13123025)
(647, 13125327)
(648, 13167094)
(649, 13182305)
(650, 13189557)
(651, 13203888)
(652, 13205506)
(653, 13251926)
(654, 13235396)
(655, 13247652)
(656, 13294107)
(657, 13300485)
(658, 13318070)
(659, 13324472)
(660, 13367548)
(661, 13388692)
(662, 13361469)
(663, 13384786)
(664, 13391303)
(665, 13419318)
(666, 13435730)
(667, 13455727)
(668, 13482295)
(669, 13464223)
(670, 13471757)
(671, 13490882)
(672, 13509771)
(673, 13528186)
(674, 13563802)
(675, 13558851)
(676, 13591440)
(677, 13587817)
(678, 13601898)
(679, 13601653)
(680, 13615834)
(681, 13640388)
(682, 13704283)
(683, 13691366)
(684, 13686597)
(685, 13690392)
(686, 13705219)
(687, 13725702)
(688, 13742288)
(689, 13760081)
(690, 13761590)
(691, 13774223)
(692, 13811535)
(693, 13845611)
(694, 13864597)
(695, 13879906)
(696, 13867381)
(697, 13883028)
(698, 13886367)
(699, 13908354)
(700, 13949446)
(701, 13932366)
(702, 13953866)
(703, 13967897)
(704, 13971103)
(705, 14004389)
(706, 14023816)
(707, 14043464)
(708, 14062606)
(709, 14070042)
(710, 14069857)
(711, 14062367)
(712, 14094099)
(713, 14103898)
(714, 14118501)
(715, 14168104)
(716, 14149602)
(717, 14167657)
(718, 14178935)
(719, 14210965)
(720, 14215940)
(721, 14242908)
(722, 14247757)
(723, 14253987)
(724, 14285157)
(725, 14280976)
(726, 14363644)
(727, 14319759)
(728, 14370582)
(729, 14370056)
(730, 14368019)
(731, 14380749)
(732, 14412232)
(733, 14400074)
(734, 14412976)
(735, 14461456)
(736, 14437406)
(737, 14477159)
(738, 14462121)
(739, 14514471)
(740, 14494492)
(741, 14532633)
(742, 14539888)
(743, 14542103)
(744, 14565551)
(745, 14556571)
(746, 14568799)
(747, 14604329)
(748, 14645624)
(749, 14635262)
(750, 14662576)
(751, 14676548)
(752, 14691829)
(753, 14717128)
(754, 14715559)
(755, 14740485)
(756, 14742755)
(757, 14762967)
(758, 14748664)
(759, 14772385)
(760, 14832686)
(761, 14844565)
(762, 14840971)
(763, 14848379)
(764, 14866289)
(765, 14895609)
(766, 14909447)
(767, 14926471)
(768, 14905917)
(769, 14936618)
(770, 14932236)
(771, 14968406)
(772, 14982723)
(773, 14990579)
(774, 14994109)
(775, 15047862)
(776, 15024278)
(777, 15048720)
(778, 15066574)
(779, 15077345)
(780, 15087300)
(781, 15169558)
(782, 15117556)
(783, 15128295)
(784, 15152936)
(785, 15179462)
(786, 15170109)
(787, 15223701)
(788, 15203846)
(789, 15214592)
(790, 15244485)
(791, 15262296)
(792, 15293764)
(793, 15317214)
(794, 15302070)
(795, 15310187)
(796, 15328878)
(797, 15344830)
(798, 15345337)
(799, 15354941)
(800, 15371304)
(801, 15393160)
(802, 15409677)
(803, 15438554)
(804, 15449494)
(805, 15468753)
(806, 15493186)
(807, 15488110)
(808, 15493549)
(809, 15524703)
(810, 15522391)
(811, 15553281)
(812, 15550868)
(813, 15573130)
(814, 15623394)
(815, 15617091)
(816, 15613818)
(817, 15626199)
(818, 15639444)
(819, 15677106)
(820, 15694674)
(821, 15710663)
(822, 15705798)
(823, 15731277)
(824, 15735334)
(825, 15736126)
(826, 15773795)
(827, 15799945)
(828, 15800611)
(829, 15816874)
(830, 15814024)
(831, 15857395)
(832, 15878515)
(833, 15867226)
(834, 15911230)
(835, 15905669)
(836, 15922129)
(837, 15932240)
(838, 15923054)
(839, 15954052)
(840, 15963741)
(841, 15983626)
(842, 16012959)
(843, 16013286)
(844, 16025256)
(845, 16040921)
(846, 16039083)
(847, 16063010)
(848, 16080952)
(849, 16103460)
(850, 16133292)
(851, 16116955)
(852, 16154581)
(853, 16191069)
(854, 16165438)
(855, 16198036)
(856, 16216691)
(857, 16229519)
(858, 16264083)
(859, 16248033)
(860, 16264287)
(861, 16288734)
(862, 16286232)
(863, 16304611)
(864, 16326227)
(865, 16367858)
(866, 16343373)
(867, 16372688)
(868, 16374320)
(869, 16402213)
(870, 16420799)
(871, 16410187)
(872, 16419200)
(873, 16450168)
(874, 16453275)
(875, 16480929)
(876, 16488103)
(877, 16518584)
(878, 16508503)
(879, 16527419)
(880, 16545555)
(881, 16586624)
(882, 16591180)
(883, 16587766)
(884, 16625700)
(885, 16645424)
(886, 16649326)
(887, 16646272)
(888, 16691068)
(889, 16698806)
(890, 16704453)
(891, 16765955)
(892, 16760872)
(893, 16755575)
(894, 16772212)
(895, 16776564)
(896, 16806678)
(897, 16805037)
(898, 16844184)
(899, 16829463)
(900, 16874871)
(901, 16873521)
(902, 16868409)
(903, 16884660)
(904, 16893442)
(905, 16932414)
(906, 16962056)
(907, 16946258)
(908, 16975541)
(909, 16967293)
(910, 17000250)
(911, 17001028)
(912, 17035927)
(913, 17068172)
(914, 17068679)
(915, 17082075)
(916, 17072508)
(917, 17123500)
(918, 17128409)
(919, 17131575)
(920, 17163594)
(921, 17174073)
(922, 17163120)
(923, 17182858)
(924, 17196833)
(925, 17227369)
(926, 17268857)
(927, 17242393)
(928, 17261036)
(929, 17279739)
(930, 17315200)
(931, 17324902)
(932, 17344014)
(933, 17331808)
(934, 17355073)
(935, 17359875)
(936, 17384212)
(937, 17403329)
(938, 17396836)
(939, 17410606)
(940, 17431836)
(941, 17450534)
(942, 17450501)
(943, 17475066)
(944, 17482261)
(945, 17496093)
(946, 17544124)
(947, 17538565)
(948, 17565718)
(949, 17562994)
(950, 17564980)
(951, 17625700)
(952, 17632325)
(953, 17633870)
(954, 17630102)
(955, 17644422)
(956, 17676306)
(957, 17750410)
(958, 17736703)
(959, 17749142)
(960, 17754591)
(961, 17761246)
(962, 17759735)
(963, 17800566)
(964, 17797773)
(965, 17808181)
(966, 17848244)
(967, 17830970)
(968, 17856696)
(969, 17847952)
(970, 17893106)
(971, 17912482)
(972, 17903729)
(973, 17933030)
(974, 17921110)
(975, 17955353)
(976, 17967775)
(977, 17958306)
(978, 17994655)
(979, 18039133)
(980, 18024266)
(981, 18031554)
(982, 18065822)
(983, 18087644)
(984, 18080623)
(985, 18096030)
(986, 18110147)
(987, 18125906)
(988, 18127028)
(989, 18151251)
(990, 18149526)
(991, 18204400)
(992, 18218974)
(993, 18225939)
(994, 18228453)
(995, 18250976)
(996, 18260169)
(997, 18289210)
(998, 18308752)
(999, 18289631)
(1000, 18330328)


==> Data/LO-n1000-r8.txt <==
(100, 14704932)
(101, 14654843)
(102, 14604828)
(103, 14554734)
(104, 14504663)
(105, 14454587)
(106, 14404574)
(107, 14354563)
(108, 14304523)
(109, 14254501)
(110, 14204497)
(111, 14154435)
(112, 14104427)
(113, 14054335)
(114, 14004299)
(115, 13954270)
(116, 13904239)
(117, 13854160)
(118, 13804091)
(119, 13754017)
(120, 13703928)
(121, 13653902)
(122, 13603871)
(123, 13553822)
(124, 13503776)
(125, 13453741)
(126, 13403663)
(127, 13353581)
(128, 13303482)
(129, 13253409)
(130, 13203342)
(131, 13153270)
(132, 13103252)
(133, 13053213)
(134, 13003184)
(135, 12953177)
(136, 12903093)
(137, 12853002)
(138, 12802947)
(139, 12752869)
(140, 12702855)
(141, 12652843)
(142, 12602769)
(143, 12552743)
(144, 12502735)
(145, 12452679)
(146, 12402619)
(147, 12352614)
(148, 12302576)
(149, 12252485)
(150, 12202443)
(151, 12152404)
(152, 12102324)
(153, 12052228)
(154, 12002157)
(155, 11952146)
(156, 11902110)
(157, 11852057)
(158, 11802042)
(159, 11751968)
(160, 11701965)
(161, 11651937)
(162, 11601846)
(163, 11551788)
(164, 11501785)
(165, 11451747)
(166, 11401747)
(167, 11351742)
(168, 11301718)
(169, 11251676)
(170, 11201672)
(171, 11151636)
(172, 11101584)
(173, 11051567)
(174, 11001501)
(175, 10951450)
(176, 10901384)
(177, 10851367)
(178, 10801304)
(179, 10751205)
(180, 10701195)
(181, 10651101)
(182, 10601033)
(183, 10551016)
(184, 10500957)
(185, 10450891)
(186, 10400795)
(187, 10350785)
(188, 10300687)
(189, 10250652)
(190, 10200621)
(191, 10150577)
(192, 10100504)
(193, 10050503)
(194, 10000445)
(195, 9950348)
(196, 9900335)
(197, 9850329)
(198, 9800280)
(199, 9750244)
(200, 9700154)
(201, 9650067)
(202, 9600050)
(203, 9550001)
(204, 9499950)
(205, 9449901)
(206, 9399813)
(207, 9349798)
(208, 9299744)
(209, 9249676)
(210, 9199645)
(211, 9149552)
(212, 9099517)
(213, 9049468)
(214, 8999447)
(215, 8949350)
(216, 8899334)
(217, 8849326)
(218, 8799247)
(219, 8749194)
(220, 8699184)
(221, 8649107)
(222, 8599021)
(223, 8548946)
(224, 8498858)
(225, 8448858)
(226, 8408762)
(227, 8368737)
(228, 8328722)
(229, 8298660)
(230, 8268593)
(231, 8238504)
(232, 8208421)
(233, 8188353)
(234, 8168292)
(235, 8148208)
(236, 8128113)
(237, 8108094)
(238, 8098010)
(239, 8088001)
(240, 8077920)
(241, 8067891)
(242, 8057819)
(243, 8047734)
(244, 8036488)
(245, 8050923)
(246, 8067263)
(247, 8146267)
(248, 8114310)
(249, 8147779)
(250, 8174211)
(251, 8186820)
(252, 8182929)
(253, 8274555)
(254, 8250152)
(255, 8236705)
(256, 8246221)
(257, 8252966)
(258, 8311116)
(259, 8317489)
(260, 8299111)
(261, 8329118)
(262, 8346572)
(263, 8363010)
(264, 8369264)
(265, 8382706)
(266, 8389004)
(267, 8387596)
(268, 8411658)
(269, 8432800)
(270, 8449373)
(271, 8506864)
(272, 8472344)
(273, 8504483)
(274, 8499512)
(275, 8539493)
(276, 8546767)
(277, 8560642)
(278, 8623525)
(279, 8632713)
(280, 8623143)
(281, 8635904)
(282, 8655691)
(283, 8656534)
(284, 8698199)
(285, 8690826)
(286, 8739019)
(287, 8761250)
(288, 8821933)
(289, 8777848)
(290, 8810858)
(291, 8844600)
(292, 8849860)
(293, 8863935)
(294, 8891277)
(295, 8885567)
(296, 8895004)
(297, 8921044)
(298, 8919416)
(299, 8974392)
(300, 8953007)
(301, 9043036)
(302, 9034047)
(303, 9058054)
(304, 9047288)
(305, 9054766)
(306, 9070653)
(307, 9108849)
(308, 9123694)
(309, 9127373)
(310, 9175265)
(311, 9186629)
(312, 9178860)
(313, 9188782)
(314, 9201272)
(315, 9217262)
(316, 9219780)
(317, 9258948)
(318, 9247724)
(319, 9260841)
(320, 9288233)
(321, 9302162)
(322, 9326562)
(323, 9323198)
(324, 9327036)
(325, 9333484)
(326, 9357367)
(327, 9351397)
(328, 9368581)
(329, 9377294)
(330, 9408943)
(331, 9389659)
(332, 9404637)
(333, 9451241)
(334, 9446203)
(335, 9448336)
(336, 9459366)
(337, 9464256)
(338, 9474134)
(339, 9484013)
(340, 9500622)
(341, 9533561)
(342, 9556691)
(343, 9535672)
(344, 9570189)
(345, 9576150)
(346, 9575879)
(347, 9596713)
(348, 9589627)
(349, 9598487)
(350, 9629607)
(351, 9642817)
(352, 9742261)
(353, 9709493)
(354, 9702256)
(355, 9714110)
(356, 9721643)
(357, 9734230)
(358, 9747301)
(359, 9805241)
(360, 9786709)
(361, 9796562)
(362, 9849783)
(363, 9850524)
(364, 9860380)
(365, 9878403)
(366, 9888890)
(367, 9896095)
(368, 9961380)
(369, 9937860)
(370, 9943371)
(371, 9973206)
(372, 10005463)
(373, 10047688)
(374, 10030596)
(375, 10067689)
(376, 10058526)
(377, 10067526)
(378, 10093206)
(379, 10134600)
(380, 10134176)
(381, 10163065)
(382, 10178561)
(383, 10173234)
(384, 10260595)
(385, 10273491)
(386, 10266541)
(387, 10292433)
(388, 10320046)
(389, 10309610)
(390, 10342223)
(391, 10333225)
(392, 10355969)
(393, 10368800)
(394, 10359774)
(395, 10374508)
(396, 10400138)
(397, 10434329)
(398, 10443135)
(399, 10472850)
(400, 10455763)
(401, 10490431)
(402, 10516201)
(403, 10497823)
(404, 10514342)
(405, 10532549)
(406, 10538974)
(407, 10538003)
(408, 10591581)
(409, 10607682)
(410, 10601962)
(411, 10626693)
(412, 10632725)
(413, 10632470)
(414, 10651277)
(415, 10654240)
(416, 10687486)
(417, 10688207)
(418, 10718027)
(419, 10712085)
(420, 10757923)
(421, 10778314)
(422, 10766146)
(423, 10785000)
(424, 10790095)
(425, 10812020)
(426, 10815330)
(427, 10836601)
(428, 10848546)
(429, 10848856)
(430, 10879622)
(431, 10875393)
(432, 10905184)
(433, 10914166)
(434, 10915393)
(435, 10939705)
(436, 10959871)
(437, 10965087)
(438, 10967721)
(439, 11002770)
(440, 11017235)
(441, 11031682)
(442, 11053275)
(443, 11049969)
(444, 11059734)
(445, 11094480)
(446, 11079937)
(447, 11105401)
(448, 11108597)
(449, 11128746)
(450, 11116721)
(451, 11144640)
(452, 11149482)
(453, 11163058)
(454, 11186821)
(455, 11245519)
(456, 11296482)
(457, 11323220)
(458, 11277851)
(459, 11286685)
(460, 11315660)
(461, 11297759)
(462, 11373165)
(463, 11374308)
(464, 11403879)
(465, 11418116)
(466, 11411376)
(467, 11409850)
(468, 11445748)
(469, 11454239)
(470, 11461026)
(471, 11455175)
(472, 11465332)
(473, 11471291)
(474, 11518244)
(475, 11496074)
(476, 11553701)
(477, 11560339)
(478, 11563407)
(479, 11570057)
(480, 11596509)
(481, 11614541)
(482, 11627176)
(483, 11631742)
(484, 11661880)
(485, 11671047)
(486, 11669427)
(487, 11690155)
(488, 11693555)
(489, 11694427)
(490, 11701380)
(491, 11730968)
(492, 11734693)
(493, 11748062)
(494, 11760409)
(495, 11764555)
(496, 11776831)
(497, 11873927)
(498, 11825558)
(499, 11852812)
(500, 11885345)
(501, 11862717)
(502, 11886635)
(503, 11889204)
(504, 11916950)
(505, 11951557)
(506, 11948073)
(507, 12010769)
(508, 11969134)
(509, 11978728)
(510, 12011783)
(511, 12007008)
(512, 12020473)
(513, 12040424)
(514, 12055378)
(515, 12083330)
(516, 12080868)
(517, 12094964)
(518, 12083733)
(519, 12100202)
(520, 12129756)
(521, 12120202)
(522, 12132304)
(523, 12141385)
(524, 12195139)
(525, 12210405)
(526, 12203564)
(527, 12203819)
(528, 12237280)
(529, 12226551)
(530, 12254352)
(531, 12268946)
(532, 12285019)
(533, 12299082)
(534, 12310002)
(535, 12353517)
(536, 12346309)
(537, 12357529)
(538, 12354349)
(539, 12404979)
(540, 12381455)
(541, 12404227)
(542, 12422483)
(543, 12433353)
(544, 12494369)
(545, 12466290)
(546, 12467008)
(547, 12502893)
(548, 12512023)
(549, 12502994)
(550, 12517000)
(551, 12515902)
(552, 12526229)
(553, 12566010)
(554, 12582906)
(555, 12583657)
(556, 12631640)
(557, 12638383)
(558, 12643850)
(559, 12643923)
(560, 12668135)
(561, 12677162)
(562, 12715290)
(563, 12725672)
(564, 12716850)
(565, 12749188)
(566, 12750474)
(567, 12779146)
(568, 12768288)
(569, 12776251)
(570, 12789952)
(571, 12808090)
(572, 12803511)
(573, 12818362)
(574, 12834938)
(575, 12864820)
(576, 12875544)
(577, 12899042)
(578, 12941415)
(579, 12925549)
(580, 12962885)
(581, 12982184)
(582, 12965219)
(583, 12999110)
(584, 13003468)
(585, 13043574)
(586, 13044690)
(587, 13051544)
(588, 13047043)
(589, 13068099)
(590, 13070433)
(591, 13100596)
(592, 13114510)
(593, 13124429)
(594, 13119246)
(595, 13139554)
(596, 13147685)
(597, 13150811)
(598, 13221799)
(599, 13215914)
(600, 13203474)
(601, 13233145)
(602, 13264504)
(603, 13250591)
(604, 13284578)
(605, 13269395)
(606, 13300346)
(607, 13316445)
(608, 13358709)
(609, 13362291)
(610, 13388812)
(611, 13414719)
(612, 13424282)
(613, 13428205)
(614, 13422449)
(615, 13473471)
(616, 13463977)
(617, 13478104)
(618, 13480520)
(619, 13495827)
(620, 13522597)
(621, 13524676)
(622, 13535189)
(623, 13550254)
(624, 13552761)
(625, 13568038)
(626, 13567226)
(627, 13601472)
(628, 13592943)
(629, 13629470)
(630, 13648983)
(631, 13638742)
(632, 13671954)
(633, 13672376)
(634, 13673517)
(635, 13673031)
(636, 13688760)
(637, 13709344)
(638, 13720227)
(639, 13729072)
(640, 13741443)
(641, 13762475)
(642, 13770732)
(643, 13766653)
(644, 13793638)
(645, 13798768)
(646, 13829041)
(647, 13830728)
(648, 13881807)
(649, 13858407)
(650, 13893264)
(651, 13976758)
(652, 13938060)
(653, 13953374)
(654, 13955249)
(655, 14014053)
(656, 13988796)
(657, 14013968)
(658, 14018253)
(659, 14011051)
(660, 14020169)
(661, 14053245)
(662, 14124660)
(663, 14112247)
(664, 14089959)
(665, 14178676)
(666, 14131508)
(667, 14174616)
(668, 14200145)
(669, 14229218)
(670, 14217506)
(671, 14248901)
(672, 14257166)
(673, 14251580)
(674, 14289176)
(675, 14287938)
(676, 14310533)
(677, 14318098)
(678, 14312548)
(679, 14352633)
(680, 14360143)
(681, 14359194)
(682, 14374396)
(683, 14386518)
(684, 14388438)
(685, 14391407)
(686, 14418392)
(687, 14414899)
(688, 14463400)
(689, 14460037)
(690, 14482666)
(691, 14529487)
(692, 14524343)
(693, 14529755)
(694, 14557624)
(695, 14575320)
(696, 14559011)
(697, 14606401)
(698, 14608596)
(699, 14627711)
(700, 14656137)
(701, 14661731)
(702, 14668696)
(703, 14668287)
(704, 14688578)
(705, 14714215)
(706, 14725074)
(707, 14718789)
(708, 14733376)
(709, 14764600)
(710, 14765929)
(711, 14770752)
(712, 14804982)
(713, 14817698)
(714, 14808585)
(715, 14812042)
(716, 14833501)
(717, 14840066)
(718, 14855622)
(719, 14923533)
(720, 14908646)
(721, 14928308)
(722, 14928020)
(723, 14932778)
(724, 14959648)
(725, 14969903)
(726, 14969774)
(727, 15000097)
(728, 15064451)
(729, 15035557)
(730, 15030082)
(731, 15061227)
(732, 15056708)
(733, 15072884)
(734, 15091319)
(735, 15151884)
(736, 15144804)
(737, 15167690)
(738, 15196473)
(739, 15191984)
(740, 15213206)
(741, 15251732)
(742, 15249729)
(743, 15289786)
(744, 15287341)
(745, 15287768)
(746, 15346545)
(747, 15351949)
(748, 15367962)
(749, 15356726)
(750, 15371939)
(751, 15419201)
(752, 15425660)
(753, 15426090)
(754, 15437730)
(755, 15466309)
(756, 15468294)
(757, 15477512)
(758, 15494226)
(759, 15487038)
(760, 15514401)
(761, 15510119)
(762, 15521608)
(763, 15523288)
(764, 15560509)
(765, 15565362)
(766, 15600566)
(767, 15598559)
(768, 15622667)
(769, 15625598)
(770, 15639209)
(771, 15665881)
(772, 15655604)
(773, 15729313)
(774, 15737217)
(775, 15745668)
(776, 15744496)
(777, 15770334)
(778, 15766213)
(779, 15809344)
(780, 15805096)
(781, 15831019)
(782, 15826311)
(783, 15831243)
(784, 15846215)
(785, 15868864)
(786, 15870091)
(787, 15871196)
(788, 15885390)
(789, 15904197)
(790, 15899918)
(791, 15942153)
(792, 15960393)
(793, 15965638)
(794, 15990055)
(795, 16004780)
(796, 16009732)
(797, 16038705)
(798, 16031592)
(799, 16038095)
(800, 16052716)
(801, 16060996)
(802, 16084867)
(803, 16134540)
(804, 16186991)
(805, 16140101)
(806, 16171214)
(807, 16186461)
(808, 16197453)
(809, 16208115)
(810, 16212307)
(811, 16213530)
(812, 16238399)
(813, 16221888)
(814, 16238966)
(815, 16255863)
(816, 16278568)
(817, 16304760)
(818, 16309186)
(819, 16321061)
(820, 16342764)
(821, 16366925)
(822, 16362894)
(823, 16387582)
(824, 16398251)
(825, 16409427)
(826, 16431452)
(827, 16440375)
(828, 16434280)
(829, 16474819)
(830, 16462739)
(831, 16558430)
(832, 16550041)
(833, 16552431)
(834, 16546550)
(835, 16567116)
(836, 16588948)
(837, 16603452)
(838, 16615502)
(839, 16651688)
(840, 16646907)
(841, 16676804)
(842, 16676249)
(843, 16702022)
(844, 16749592)
(845, 16745347)
(846, 16763030)
(847, 16757085)
(848, 16800286)
(849, 16794724)
(850, 16816579)
(851, 16819059)
(852, 16830572)
(853, 16851057)
(854, 16901104)
(855, 16874388)
(856, 16892695)
(857, 16910715)
(858, 16932500)
(859, 16938874)
(860, 16959187)
(861, 16954710)
(862, 16995728)
(863, 17020624)
(864, 17006500)
(865, 17021835)
(866, 17110030)
(867, 17054512)
(868, 17079823)
(869, 17102650)
(870, 17149415)
(871, 17158873)
(872, 17157617)
(873, 17145277)
(874, 17180987)
(875, 17172754)
(876, 17227180)
(877, 17224949)
(878, 17242012)
(879, 17233905)
(880, 17253656)
(881, 17273382)
(882, 17265349)
(883, 17288138)
(884, 17323356)
(885, 17309855)
(886, 17311586)
(887, 17337425)
(888, 17368832)
(889, 17381629)
(890, 17428328)
(891, 17412773)
(892, 17423242)
(893, 17485320)
(894, 17562588)
(895, 17517837)
(896, 17569365)
(897, 17550059)
(898, 17566832)
(899, 17616111)
(900, 17622234)
(901, 17637598)
(902, 17637756)
(903, 17641078)
(904, 17644480)
(905, 17653185)
(906, 17696082)
(907, 17761229)
(908, 17758253)
(909, 17743151)
(910, 17763474)
(911, 17795089)
(912, 17812593)
(913, 17892011)
(914, 17848941)
(915, 17890335)
(916, 17893600)
(917, 17977994)
(918, 17963822)
(919, 17955549)
(920, 17968817)
(921, 17981549)
(922, 17993488)
(923, 18017116)
(924, 18009068)
(925, 18026259)
(926, 18042243)
(927, 18052134)
(928, 18108141)
(929, 18126303)
(930, 18118307)
(931, 18168012)
(932, 18173158)
(933, 18166955)
(934, 18174861)
(935, 18195682)
(936, 18208438)
(937, 18208304)
(938, 18231155)
(939, 18241817)
(940, 18254780)
(941, 18269555)
(942, 18268430)
(943, 18276889)
(944, 18293319)
(945, 18321051)
(946, 18337802)
(947, 18338334)
(948, 18335018)
(949, 18363115)
(950, 18436558)
(951, 18468840)
(952, 18491642)
(953, 18536120)
(954, 18513321)
(955, 18506980)
(956, 18533325)
(957, 18550123)
(958, 18588732)
(959, 18603238)
(960, 18609757)
(961, 18627793)
(962, 18605969)
(963, 18632694)
(964, 18633273)
(965, 18642204)
(966, 18649372)
(967, 18685331)
(968, 18699679)
(969, 18700507)
(970, 18717113)
(971, 18722885)
(972, 18731920)
(973, 18748293)
(974, 18745628)
(975, 18760991)
(976, 18809876)
(977, 18797944)
(978, 18812501)
(979, 18837445)
(980, 18835869)
(981, 18864384)
(982, 18877781)
(983, 18875091)
(984, 18871985)
(985, 18937760)
(986, 18939438)
(987, 18931029)
(988, 19007347)
(989, 19015029)
(990, 19009902)
(991, 19030779)
(992, 19060691)
(993, 19059855)
(994, 19071903)
(995, 19080842)
(996, 19113603)
(997, 19101888)
(998, 19126954)
(999, 19137725)
(1000, 19170498)


==> Data/LO-n1000-r9.txt <==
(100, 19391747)
(101, 19326714)
(102, 19261699)
(103, 19196662)
(104, 19131639)
(105, 19066595)
(106, 19001577)
(107, 18936518)
(108, 18871422)
(109, 18806390)
(110, 18741367)
(111, 18676308)
(112, 18611264)
(113, 18546262)
(114, 18481181)
(115, 18416104)
(116, 18351055)
(117, 18285989)
(118, 18220938)
(119, 18155922)
(120, 18090839)
(121, 18025763)
(122, 17960708)
(123, 17895663)
(124, 17830636)
(125, 17765634)
(126, 17700626)
(127, 17635542)
(128, 17570485)
(129, 17505443)
(130, 17440411)
(131, 17375379)
(132, 17310369)
(133, 17245350)
(134, 17180283)
(135, 17115271)
(136, 17050223)
(137, 16985138)
(138, 16920054)
(139, 16854969)
(140, 16789881)
(141, 16724813)
(142, 16659788)
(143, 16594773)
(144, 16529720)
(145, 16464657)
(146, 16399632)
(147, 16334599)
(148, 16269568)
(149, 16204493)
(150, 16139484)
(151, 16074446)
(152, 16009349)
(153, 15944296)
(154, 15879260)
(155, 15814217)
(156, 15749125)
(157, 15684059)
(158, 15619059)
(159, 15554034)
(160, 15488955)
(161, 15423894)
(162, 15358881)
(163, 15293835)
(164, 15228765)
(165, 15163684)
(166, 15098608)
(167, 15033597)
(168, 14968500)
(169, 14903485)
(170, 14838478)
(171, 14773457)
(172, 14708442)
(173, 14643380)
(174, 14578291)
(175, 14513224)
(176, 14448144)
(177, 14383094)
(178, 14318070)
(179, 14252977)
(180, 14187951)
(181, 14122895)
(182, 14057894)
(183, 13992841)
(184, 13927781)
(185, 13862711)
(186, 13797620)
(187, 13732605)
(188, 13667570)
(189, 13602531)
(190, 13537519)
(191, 13472486)
(192, 13407448)
(193, 13342369)
(194, 13277351)
(195, 13212344)
(196, 13147260)
(197, 13082200)
(198, 13017148)
(199, 12952125)
(200, 12887077)
(201, 12822032)
(202, 12757000)
(203, 12691952)
(204, 12626923)
(205, 12561884)
(206, 12496841)
(207, 12431754)
(208, 12366682)
(209, 12301614)
(210, 12236575)
(211, 12171503)
(212, 12106408)
(213, 12041377)
(214, 11976367)
(215, 11911274)
(216, 11846191)
(217, 11781139)
(218, 11716137)
(219, 11651087)
(220, 11586039)
(221, 11520958)
(222, 11455944)
(223, 11390865)
(224, 11325770)
(225, 11260764)
(226, 11195709)
(227, 11130700)
(228, 11065688)
(229, 11000682)
(230, 10935591)
(231, 10870543)
(232, 10805527)
(233, 10740434)
(234, 10675429)
(235, 10610339)
(236, 10545325)
(237, 10480251)
(238, 10415155)
(239, 10350155)
(240, 10285082)
(241, 10220074)
(242, 10155064)
(243, 10090014)
(244, 10024918)
(245, 9959913)
(246, 9894874)
(247, 9829841)
(248, 9764789)
(249, 9699768)
(250, 9634733)
(251, 9569716)
(252, 9517682)
(253, 9465626)
(254, 9413602)
(255, 9374516)
(256, 9335423)
(257, 9296327)
(258, 9257310)
(259, 9231298)
(260, 9205260)
(261, 9179162)
(262, 9153119)
(263, 9127093)
(264, 9114015)
(265, 9100937)
(266, 9087895)
(267, 9074833)
(268, 9061832)
(269, 9048796)
(270, 9063374)
(271, 9044861)
(272, 9061171)
(273, 9067134)
(274, 9107942)
(275, 9108934)
(276, 9155043)
(277, 9170756)
(278, 9160916)
(279, 9198171)
(280, 9178197)
(281, 9201129)
(282, 9225249)
(283, 9248611)
(284, 9270933)
(285, 9293174)
(286, 9304177)
(287, 9294689)
(288, 9333044)
(289, 9345355)
(290, 9335555)
(291, 9372322)
(292, 9378021)
(293, 9455974)
(294, 9438780)
(295, 9438389)
(296, 9437202)
(297, 9448146)
(298, 9469453)
(299, 9506511)
(300, 9491595)
(301, 9512290)
(302, 9526447)
(303, 9558163)
(304, 9569660)
(305, 9598722)
(306, 9581513)
(307, 9613234)
(308, 9642918)
(309, 9646142)
(310, 9654476)
(311, 9659646)
(312, 9705481)
(313, 9687987)
(314, 9746871)
(315, 9743783)
(316, 9743991)
(317, 9787996)
(318, 9770881)
(319, 9783563)
(320, 9824765)
(321, 9828254)
(322, 9862561)
(323, 9859493)
(324, 9869520)
(325, 9901846)
(326, 9928707)
(327, 9933160)
(328, 9915618)
(329, 9938003)
(330, 9964422)
(331, 9962285)
(332, 10000829)
(333, 10030763)
(334, 10055723)
(335, 10045201)
(336, 10063173)
(337, 10101346)
(338, 10107336)
(339, 10105023)
(340, 10120564)
(341, 10130471)
(342, 10152928)
(343, 10164336)
(344, 10187117)
(345, 10207768)
(346, 10235785)
(347, 10243566)
(348, 10258200)
(349, 10253924)
(350, 10294153)
(351, 10300022)
(352, 10318881)
(353, 10343400)
(354, 10365849)
(355, 10344767)
(356, 10386451)
(357, 10409907)
(358, 10423568)
(359, 10443223)
(360, 10428473)
(361, 10442768)
(362, 10455799)
(363, 10464432)
(364, 10478193)
(365, 10535909)
(366, 10518882)
(367, 10546177)
(368, 10581375)
(369, 10555178)
(370, 10599807)
(371, 10600579)
(372, 10629768)
(373, 10636245)
(374, 10668041)
(375, 10689740)
(376, 10701706)
(377, 10711481)
(378, 10725821)
(379, 10726620)
(380, 10762509)
(381, 10766957)
(382, 10793372)
(383, 10798052)
(384, 10811910)
(385, 10845644)
(386, 10848908)
(387, 10843740)
(388, 10896463)
(389, 10887554)
(390, 10897602)
(391, 10909794)
(392, 10956074)
(393, 10953349)
(394, 10969558)
(395, 11003843)
(396, 10998215)
(397, 11027695)
(398, 11028655)
(399, 11053738)
(400, 11041861)
(401, 11072367)
(402, 11072288)
(403, 11104862)
(404, 11126553)
(405, 11143263)
(406, 11147465)
(407, 11165963)
(408, 11177236)
(409, 11215456)
(410, 11275816)
(411, 11221294)
(412, 11248902)
(413, 11274966)
(414, 11285684)
(415, 11312121)
(416, 11311198)
(417, 11310020)
(418, 11326801)
(419, 11363489)
(420, 11383622)
(421, 11384669)
(422, 11429010)
(423, 11424192)
(424, 11452752)
(425, 11452660)
(426, 11477740)
(427, 11485464)
(428, 11499792)
(429, 11499945)
(430, 11517621)
(431, 11550294)
(432, 11565813)
(433, 11568252)
(434, 11583528)
(435, 11605580)
(436, 11609516)
(437, 11648743)
(438, 11628680)
(439, 11674161)
(440, 11701610)
(441, 11716073)
(442, 11732915)
(443, 11727360)
(444, 11752648)
(445, 11765078)
(446, 11770669)
(447, 11779921)
(448, 11821546)
(449, 11818084)
(450, 11864025)
(451, 11865173)
(452, 11858187)
(453, 11907476)
(454, 11899418)
(455, 11905814)
(456, 11929277)
(457, 11976538)
(458, 11986122)
(459, 11997979)
(460, 11984752)
(461, 11997001)
(462, 12037043)
(463, 12024204)
(464, 12069135)
(465, 12053239)
(466, 12092720)
(467, 12091549)
(468, 12099719)
(469, 12138807)
(470, 12133149)
(471, 12188463)
(472, 12181355)
(473, 12188021)
(474, 12211847)
(475, 12214914)
(476, 12264432)
(477, 12278640)
(478, 12275830)
(479, 12306330)
(480, 12312558)
(481, 12325416)
(482, 12341905)
(483, 12325969)
(484, 12362281)
(485, 12400951)
(486, 12387024)
(487, 12420919)
(488, 12446206)
(489, 12441913)
(490, 12483176)
(491, 12480027)
(492, 12503175)
(493, 12523839)
(494, 12527517)
(495, 12545478)
(496, 12580615)
(497, 12597923)
(498, 12610295)
(499, 12627816)
(500, 12623523)
(501, 12615124)
(502, 12637874)
(503, 12656810)
(504, 12685481)
(505, 12716967)
(506, 12723740)
(507, 12730583)
(508, 12726338)
(509, 12760593)
(510, 12782823)
(511, 12769547)
(512, 12790825)
(513, 12814385)
(514, 12826318)
(515, 12857975)
(516, 12870235)
(517, 12887837)
(518, 12903520)
(519, 12915187)
(520, 12908878)
(521, 12950612)
(522, 12933397)
(523, 12991150)
(524, 12982234)
(525, 12999018)
(526, 13014138)
(527, 13081352)
(528, 13069916)
(529, 13071604)
(530, 13106271)
(531, 13105750)
(532, 13129330)
(533, 13115585)
(534, 13164221)
(535, 13155930)
(536, 13168983)
(537, 13209332)
(538, 13192702)
(539, 13231900)
(540, 13245762)
(541, 13236302)
(542, 13292527)
(543, 13301834)
(544, 13300673)
(545, 13308207)
(546, 13344785)
(547, 13340724)
(548, 13350782)
(549, 13387781)
(550, 13415035)
(551, 13403593)
(552, 13421685)
(553, 13427236)
(554, 13447714)
(555, 13452351)
(556, 13505059)
(557, 13480015)
(558, 13536753)
(559, 13536962)
(560, 13554570)
(561, 13574661)
(562, 13569912)
(563, 13595971)
(564, 13587174)
(565, 13615852)
(566, 13698797)
(567, 13657501)
(568, 13665889)
(569, 13682303)
(570, 13695318)
(571, 13737216)
(572, 13728940)
(573, 13737609)
(574, 13784374)
(575, 13805259)
(576, 13795609)
(577, 13818310)
(578, 13819991)
(579, 13850720)
(580, 13860404)
(581, 13874179)
(582, 13878306)
(583, 13890970)
(584, 13929942)
(585, 13939288)
(586, 13941528)
(587, 13983170)
(588, 13997813)
(589, 13985377)
(590, 14012167)
(591, 14029237)
(592, 14032557)
(593, 14074164)
(594, 14056702)
(595, 14081346)
(596, 14090991)
(597, 14106552)
(598, 14150694)
(599, 14153566)
(600, 14159639)
(601, 14201584)
(602, 14185711)
(603, 14224572)
(604, 14249303)
(605, 14275810)
(606, 14279249)
(607, 14289942)
(608, 14313268)
(609, 14333649)
(610, 14325004)
(611, 14342902)
(612, 14351153)
(613, 14376925)
(614, 14392327)
(615, 14389634)
(616, 14409591)
(617, 14457554)
(618, 14470671)
(619, 14490088)
(620, 14465073)
(621, 14500463)
(622, 14521842)
(623, 14519594)
(624, 14535950)
(625, 14580909)
(626, 14588243)
(627, 14599114)
(628, 14598915)
(629, 14624536)
(630, 14633761)
(631, 14669955)
(632, 14666207)
(633, 14700704)
(634, 14704346)
(635, 14720841)
(636, 14710508)
(637, 14732819)
(638, 14755551)
(639, 14753306)
(640, 14780767)
(641, 14814518)
(642, 14815142)
(643, 14846388)
(644, 14890682)
(645, 14896004)
(646, 14909346)
(647, 14913006)
(648, 14936000)
(649, 14958020)
(650, 14965860)
(651, 14948677)
(652, 14980253)
(653, 15004933)
(654, 15015923)
(655, 15048725)
(656, 15057644)
(657, 15050084)
(658, 15089420)
(659, 15072237)
(660, 15120537)
(661, 15108555)
(662, 15157889)
(663, 15152522)
(664, 15149036)
(665, 15186898)
(666, 15193639)
(667, 15199438)
(668, 15209595)
(669, 15258715)
(670, 15247157)
(671, 15280287)
(672, 15302470)
(673, 15321855)
(674, 15314866)
(675, 15320700)
(676, 15360649)
(677, 15362516)
(678, 15402331)
(679, 15404550)
(680, 15413428)
(681, 15445770)
(682, 15450555)
(683, 15475748)
(684, 15487371)
(685, 15487855)
(686, 15496082)
(687, 15521011)
(688, 15554976)
(689, 15576606)
(690, 15579866)
(691, 15601571)
(692, 15585287)
(693, 15622819)
(694, 15623915)
(695, 15645238)
(696, 15659943)
(697, 15698100)
(698, 15710062)
(699, 15719711)
(700, 15735727)
(701, 15731643)
(702, 15748520)
(703, 15782278)
(704, 15771745)
(705, 15822649)
(706, 15801599)
(707, 15850613)
(708, 15853513)
(709, 15846346)
(710, 15893242)
(711, 15878987)
(712, 15899805)
(713, 15925523)
(714, 15921479)
(715, 15969002)
(716, 15990765)
(717, 15979739)
(718, 15991499)
(719, 16032065)
(720, 16016866)
(721, 16062306)
(722, 16063906)
(723, 16088529)
(724, 16110808)
(725, 16144006)
(726, 16159549)
(727, 16135843)
(728, 16181367)
(729, 16193709)
(730, 16209923)
(731, 16221523)
(732, 16249399)
(733, 16232573)
(734, 16252146)
(735, 16254330)
(736, 16273276)
(737, 16312763)
(738, 16303271)
(739, 16355438)
(740, 16361956)
(741, 16384168)
(742, 16361417)
(743, 16373614)
(744, 16417106)
(745, 16420683)
(746, 16419710)
(747, 16469703)
(748, 16481903)
(749, 16488302)
(750, 16507629)
(751, 16534820)
(752, 16536691)
(753, 16542405)
(754, 16563899)
(755, 16572940)
(756, 16586020)
(757, 16607895)
(758, 16623499)
(759, 16632165)
(760, 16640518)
(761, 16667931)
(762, 16677594)
(763, 16698642)
(764, 16739418)
(765, 16749006)
(766, 16757130)
(767, 16756210)
(768, 16779452)
(769, 16819107)
(770, 16798989)
(771, 16824282)
(772, 16860265)
(773, 16858541)
(774, 16880719)
(775, 16899582)
(776, 16921054)
(777, 16937771)
(778, 16935364)
(779, 16953875)
(780, 16961862)
(781, 16974312)
(782, 17004784)
(783, 17034259)
(784, 17037345)
(785, 17028687)
(786, 17051972)
(787, 17063674)
(788, 17107189)
(789, 17130888)
(790, 17125522)
(791, 17116801)
(792, 17152701)
(793, 17172057)
(794, 17179897)
(795, 17185340)
(796, 17209767)
(797, 17245409)
(798, 17245464)
(799, 17267182)
(800, 17292627)
(801, 17317997)
(802, 17304366)
(803, 17350535)
(804, 17333287)
(805, 17372232)
(806, 17376592)
(807, 17411089)
(808, 17406110)
(809, 17449087)
(810, 17441401)
(811, 17474751)
(812, 17469485)
(813, 17466437)
(814, 17524805)
(815, 17496814)
(816, 17526101)
(817, 17547113)
(818, 17550551)
(819, 17562632)
(820, 17592283)
(821, 17620475)
(822, 17608753)
(823, 17624288)
(824, 17656777)
(825, 17683233)
(826, 17689050)
(827, 17720084)
(828, 17732262)
(829, 17712252)
(830, 17760565)
(831, 17772207)
(832, 17792858)
(833, 17777519)
(834, 17809595)
(835, 17808434)
(836, 17851687)
(837, 17872963)
(838, 17845635)
(839, 17924926)
(840, 17898263)
(841, 17928279)
(842, 17945500)
(843, 17963692)
(844, 17986042)
(845, 17990317)
(846, 18021512)
(847, 18001782)
(848, 18022581)
(849, 18031381)
(850, 18054135)
(851, 18089394)
(852, 18076496)
(853, 18117818)
(854, 18142779)
(855, 18147161)
(856, 18165020)
(857, 18169916)
(858, 18200794)
(859, 18205078)
(860, 18230958)
(861, 18249407)
(862, 18239570)
(863, 18281613)
(864, 18258937)
(865, 18276689)
(866, 18291637)
(867, 18342589)
(868, 18331726)
(869, 18338963)
(870, 18373656)
(871, 18386252)
(872, 18418916)
(873, 18410136)
(874, 18425716)
(875, 18454997)
(876, 18446004)
(877, 18467025)
(878, 18472040)
(879, 18518625)
(880, 18543957)
(881, 18556613)
(882, 18551913)
(883, 18559882)
(884, 18598749)
(885, 18603801)
(886, 18646420)
(887, 18631883)
(888, 18637374)
(889, 18685086)
(890, 18670267)
(891, 18721185)
(892, 18726805)
(893, 18743221)
(894, 18729930)
(895, 18778102)
(896, 18797110)
(897, 18783606)
(898, 18787133)
(899, 18815026)
(900, 18849684)
(901, 18872759)
(902, 18852689)
(903, 18894148)
(904, 18893413)
(905, 18929734)
(906, 18939916)
(907, 18949753)
(908, 18946505)
(909, 18957161)
(910, 18983293)
(911, 18990317)
(912, 19033149)
(913, 19039572)
(914, 19039304)
(915, 19071033)
(916, 19067296)
(917, 19129426)
(918, 19111678)
(919, 19143753)
(920, 19147524)
(921, 19164958)
(922, 19197999)
(923, 19192130)
(924, 19200145)
(925, 19250268)
(926, 19231932)
(927, 19254366)
(928, 19265283)
(929, 19291483)
(930, 19326681)
(931, 19300963)
(932, 19345652)
(933, 19334845)
(934, 19346146)
(935, 19364320)
(936, 19385393)
(937, 19426425)
(938, 19449978)
(939, 19442123)
(940, 19443713)
(941, 19467565)
(942, 19507727)
(943, 19491606)
(944, 19506569)
(945, 19520630)
(946, 19566558)
(947, 19573448)
(948, 19588998)
(949, 19586788)
(950, 19599920)
(951, 19603951)
(952, 19649542)
(953, 19645746)
(954, 19674382)
(955, 19667195)
(956, 19733352)
(957, 19708660)
(958, 19754329)
(959, 19770661)
(960, 19776709)
(961, 19796933)
(962, 19817916)
(963, 19807942)
(964, 19858322)
(965, 19830017)
(966, 19868538)
(967, 19868707)
(968, 19876947)
(969, 19923778)
(970, 19946513)
(971, 19930509)
(972, 19951275)
(973, 19988140)
(974, 19986412)
(975, 20017676)
(976, 20008060)
(977, 20037000)
(978, 20049299)
(979, 20085555)
(980, 20097094)
(981, 20072556)
(982, 20097782)
(983, 20139704)
(984, 20131019)
(985, 20169697)
(986, 20154486)
(987, 20196797)
(988, 20215272)
(989, 20230646)
(990, 20228618)
(991, 20248684)
(992, 20258270)
(993, 20272737)
(994, 20313250)
(995, 20312653)
(996, 20333575)
(997, 20351986)
(998, 20381879)
(999, 20391393)
(1000, 20395974)


==> Data/LO-n200-r2.txt <==
(100, 57812)
(105, 59468)
(110, 57702)
(115, 65676)
(120, 65291)
(125, 67158)
(130, 70076)
(135, 66057)
(140, 69964)
(145, 69700)
(150, 74284)
(155, 72932)
(160, 70732)
(165, 73679)
(170, 78574)
(175, 78214)
(180, 73868)
(185, 80238)
(190, 80206)
(195, 79850)
(200, 85646)
(205, 84157)
(210, 82131)
(215, 87667)
(220, 87189)
(225, 92752)
(230, 88537)
(235, 88518)
(240, 88522)
(245, 95268)
(250, 94691)
(255, 97863)
(260, 93524)
(265, 104124)
(270, 96472)
(275, 103665)
(280, 99179)
(285, 106503)
(290, 100432)
(295, 101347)
(300, 109594)
(305, 109484)
(310, 107748)
(315, 110494)
(320, 103103)
(325, 108838)
(330, 113567)
(335, 109800)
(340, 111667)
(345, 112411)
(350, 113767)
(355, 118268)
(360, 118020)
(365, 114452)
(370, 115286)
(375, 121021)
(380, 122552)
(385, 117599)
(390, 115982)
(395, 120367)
(400, 120345)
(405, 126490)
(410, 126415)
(415, 125442)
(420, 127561)
(425, 131144)
(430, 127748)
(435, 132137)
(440, 130039)
(445, 128888)
(450, 140433)
(455, 130295)
(460, 132429)
(465, 126908)
(470, 134741)
(475, 133280)
(480, 134151)
(485, 126935)
(490, 138584)
(495, 128524)
(500, 132864)
(505, 141343)
(510, 144909)
(515, 131761)
(520, 143329)
(525, 136333)
(530, 146777)
(535, 144034)
(540, 145019)
(545, 147759)
(550, 150606)
(555, 152673)
(560, 145856)
(565, 151319)
(570, 156234)
(575, 151082)
(580, 153019)
(585, 157708)
(590, 161237)
(595, 153611)
(600, 154993)
(605, 155730)
(610, 152371)
(615, 152846)
(620, 155590)
(625, 160392)
(630, 160539)
(635, 169404)
(640, 156837)
(645, 170681)
(650, 171662)
(655, 171412)
(660, 163020)
(665, 166461)
(670, 163826)
(675, 164904)
(680, 170274)
(685, 160374)
(690, 174135)
(695, 170651)
(700, 164292)
(705, 175936)
(710, 165707)
(715, 168565)
(720, 172502)
(725, 190192)
(730, 173270)
(735, 177375)
(740, 181679)
(745, 174790)
(750, 177696)
(755, 195810)
(760, 175043)
(765, 188656)
(770, 174765)
(775, 177339)
(780, 192216)
(785, 180350)
(790, 187356)
(795, 189235)
(800, 188602)
(805, 182392)
(810, 193509)
(815, 194106)
(820, 195978)
(825, 190771)
(830, 192864)
(835, 196718)
(840, 191471)
(845, 186709)
(850, 192372)
(855, 193361)
(860, 197702)
(865, 195623)
(870, 199431)
(875, 193881)
(880, 202677)
(885, 208365)
(890, 206385)
(895, 204707)
(900, 206595)
(905, 198637)
(910, 209057)
(915, 199677)
(920, 203295)
(925, 211516)
(930, 212354)
(935, 213539)
(940, 213676)
(945, 210293)
(950, 214343)
(955, 213235)
(960, 216248)
(965, 221601)
(970, 210725)
(975, 221184)
(980, 214436)
(985, 216956)
(990, 224567)
(995, 218241)
(1000, 219084)



==> Data/LO-n200-r3.txt <==
(100, 147137)
(105, 157177)
(110, 167389)
(115, 157105)
(120, 162309)
(125, 170790)
(130, 178221)
(135, 168292)
(140, 166236)
(145, 167011)
(150, 172347)
(155, 173876)
(160, 178754)
(165, 167446)
(170, 183297)
(175, 183223)
(180, 187434)
(185, 187950)
(190, 199801)
(195, 187041)
(200, 195329)
(205, 197214)
(210, 201457)
(215, 210662)
(220, 202484)
(225, 213691)
(230, 212032)
(235, 220490)
(240, 215542)
(245, 229794)
(250, 224587)
(255, 233416)
(260, 219262)
(265, 232081)
(270, 229865)
(275, 232904)
(280, 230483)
(285, 244821)
(290, 242504)
(295, 247979)
(300, 251747)
(305, 237297)
(310, 255431)
(315, 257759)
(320, 250960)
(325, 245656)
(330, 262420)
(335, 277895)
(340, 268459)
(345, 275929)
(350, 271632)
(355, 268790)
(360, 278959)
(365, 292289)
(370, 282249)
(375, 278050)
(380, 291622)
(385, 282633)
(390, 299316)
(395, 305334)
(400, 293652)
(405, 309663)
(410, 301380)
(415, 306718)
(420, 296718)
(425, 318111)
(430, 323209)
(435, 308457)
(440, 318313)
(445, 317466)
(450, 330672)
(455, 342555)
(460, 317293)
(465, 328416)
(470, 320884)
(475, 327141)
(480, 331739)
(485, 335229)
(490, 362817)
(495, 345214)
(500, 352097)
(505, 343820)
(510, 340346)
(515, 341646)
(520, 364877)
(525, 351539)
(530, 376624)
(535, 366865)
(540, 378517)
(545, 370294)
(550, 368714)
(555, 373771)
(560, 387563)
(565, 387404)
(570, 392720)
(575, 379887)
(580, 365766)
(585, 397258)
(590, 395566)
(595, 406279)
(600, 375974)
(605, 396961)
(610, 408477)
(615, 394893)
(620, 391313)
(625, 417926)
(630, 403019)
(635, 414547)
(640, 405729)
(645, 422517)
(650, 408734)
(655, 417839)
(660, 423557)
(665, 422466)
(670, 412387)
(675, 441965)
(680, 407303)
(685, 440417)
(690, 421193)
(695, 438941)
(700, 437223)
(705, 444910)
(710, 446006)
(715, 446059)
(720, 440259)
(725, 437647)
(730, 455642)
(735, 443433)
(740, 438892)
(745, 447377)
(750, 438544)
(755, 477556)
(760, 460237)
(765, 456145)
(770, 468256)
(775, 446281)
(780, 469987)
(785, 469975)
(790, 469518)
(795, 462248)
(800, 483801)
(805, 485640)
(810, 464519)
(815, 469069)
(820, 493577)
(825, 489353)
(830, 514415)
(835, 490487)
(840, 496646)
(845, 476776)
(850, 513331)
(855, 506986)
(860, 484051)
(865, 491569)
(870, 499815)
(875, 511200)
(880, 501714)
(885, 475216)
(890, 517635)
(895, 501986)
(900, 530375)
(905, 517585)
(910, 509199)
(915, 546424)
(920, 524320)
(925, 505200)
(930, 527950)
(935, 548924)
(940, 540977)
(945, 545612)
(950, 533075)
(955, 543800)
(960, 521814)
(965, 543774)
(970, 540760)
(975, 548166)
(980, 552543)
(985, 550745)
(990, 552577)
(995, 552313)
(1000, 561810)



==> Data/LO-n200-r4.txt <==
(100, 296045)
(105, 311665)
(110, 281643)
(115, 280397)
(120, 272377)
(125, 291199)
(130, 321521)
(135, 287750)
(140, 276895)
(145, 286127)
(150, 284062)
(155, 287995)
(160, 285300)
(165, 300440)
(170, 297076)
(175, 305855)
(180, 291282)
(185, 308281)
(190, 305934)
(195, 306598)
(200, 334948)
(205, 322771)
(210, 326270)
(215, 317594)
(220, 310851)
(225, 336455)
(230, 325512)
(235, 321673)
(240, 349264)
(245, 323759)
(250, 355222)
(255, 333261)
(260, 343482)
(265, 355728)
(270, 336557)
(275, 361316)
(280, 355905)
(285, 355539)
(290, 381068)
(295, 367265)
(300, 372487)
(305, 365680)
(310, 361873)
(315, 391057)
(320, 402723)
(325, 379915)
(330, 381007)
(335, 387731)
(340, 410771)
(345, 400424)
(350, 389845)
(355, 404342)
(360, 425892)
(365, 420848)
(370, 434440)
(375, 400555)
(380, 440663)
(385, 446743)
(390, 464497)
(395, 431404)
(400, 440918)
(405, 431691)
(410, 446809)
(415, 471318)
(420, 451715)
(425, 466089)
(430, 468789)
(435, 466449)
(440, 467015)
(445, 472176)
(450, 471803)
(455, 496420)
(460, 482296)
(465, 506875)
(470, 499327)
(475, 493004)
(480, 495043)
(485, 532560)
(490, 500813)
(495, 531505)
(500, 513735)
(505, 508686)
(510, 525900)
(515, 527749)
(520, 524390)
(525, 545165)
(530, 517601)
(535, 551618)
(540, 574869)
(545, 549820)
(550, 557970)
(555, 539346)
(560, 587897)
(565, 571586)
(570, 578931)
(575, 578398)
(580, 549913)
(585, 582416)
(590, 593800)
(595, 586520)
(600, 594606)
(605, 592462)
(610, 593905)
(615, 585265)
(620, 606169)
(625, 596046)
(630, 585994)
(635, 640615)
(640, 614499)
(645, 642122)
(650, 658935)
(655, 664458)
(660, 663298)
(665, 646965)
(670, 658701)
(675, 648218)
(680, 653144)
(685, 654979)
(690, 657917)
(695, 674823)
(700, 685827)
(705, 658157)
(710, 699817)
(715, 685806)
(720, 677111)
(725, 686679)
(730, 671533)
(735, 688417)
(740, 674178)
(745, 686708)
(750, 718723)
(755, 727051)
(760, 715801)
(765, 720499)
(770, 730137)
(775, 754800)
(780, 747765)
(785, 726702)
(790, 730285)
(795, 787443)
(800, 739114)
(805, 745625)
(810, 751450)
(815, 764633)
(820, 753246)
(825, 784687)
(830, 749893)
(835, 770426)
(840, 749137)
(845, 772508)
(850, 793439)
(855, 797945)
(860, 770361)
(865, 777212)
(870, 790982)
(875, 772824)
(880, 797485)
(885, 790314)
(890, 756576)
(895, 822289)
(900, 810319)
(905, 803613)
(910, 826521)
(915, 819313)
(920, 806952)
(925, 787134)
(930, 808641)
(935, 819631)
(940, 827244)
(945, 832783)
(950, 818281)
(955, 847460)
(960, 835806)
(965, 868655)
(970, 842085)
(975, 796804)
(980, 857554)
(985, 851448)
(990, 867381)
(995, 830659)
(1000, 858202)


==> Data/LO-n200-r5.txt <==
(100, 518613)
(105, 463733)
(110, 484582)
(115, 470669)
(120, 446619)
(125, 444250)
(130, 444834)
(135, 449545)
(140, 423942)
(145, 438456)
(150, 435990)
(155, 456992)
(160, 425091)
(165, 449344)
(170, 446645)
(175, 430895)
(180, 441914)
(185, 431340)
(190, 428754)
(195, 426308)
(200, 431937)
(205, 462517)
(210, 448347)
(215, 429178)
(220, 427046)
(225, 436561)
(230, 443264)
(235, 436407)
(240, 437305)
(245, 472197)
(250, 428436)
(255, 452923)
(260, 447389)
(265, 470635)
(270, 468585)
(275, 490776)
(280, 483445)
(285, 491702)
(290, 503945)
(295, 490352)
(300, 504696)
(305, 491974)
(310, 523451)
(315, 516668)
(320, 518906)
(325, 510833)
(330, 512034)
(335, 520460)
(340, 492800)
(345, 545372)
(350, 529600)
(355, 547011)
(360, 535496)
(365, 533624)
(370, 548473)
(375, 572552)
(380, 555019)
(385, 559604)
(390, 576517)
(395, 560574)
(400, 570816)
(405, 570114)
(410, 585234)
(415, 577521)
(420, 575459)
(425, 612382)
(430, 608857)
(435, 609430)
(440, 589792)
(445, 636650)
(450, 608921)
(455, 611199)
(460, 652146)
(465, 619131)
(470, 629788)
(475, 645091)
(480, 645817)
(485, 644442)
(490, 665422)
(495, 653577)
(500, 654684)
(505, 657473)
(510, 654966)
(515, 680713)
(520, 668598)
(525, 689517)
(530, 685956)
(535, 691220)
(540, 715818)
(545, 705842)
(550, 712351)
(555, 705761)
(560, 715711)
(565, 693981)
(570, 690370)
(575, 743447)
(580, 736304)
(585, 720425)
(590, 742797)
(595, 753896)
(600, 745665)
(605, 718431)
(610, 792465)
(615, 776880)
(620, 813826)
(625, 798153)
(630, 781163)
(635, 774276)
(640, 780386)
(645, 795836)
(650, 830942)
(655, 786582)
(660, 810092)
(665, 834093)
(670, 832203)
(675, 835816)
(680, 848556)
(685, 809585)
(690, 839455)
(695, 841992)
(700, 849789)
(705, 855791)
(710, 855243)
(715, 868843)
(720, 862226)
(725, 856323)
(730, 881297)
(735, 874819)
(740, 836213)
(745, 852738)
(750, 930488)
(755, 858096)
(760, 897808)
(765, 896814)
(770, 907314)
(775, 889706)
(780, 912878)
(785, 956003)
(790, 899790)
(795, 975030)
(800, 925354)
(805, 921482)
(810, 900472)
(815, 945656)
(820, 947951)
(825, 962587)
(830, 944137)
(835, 996873)
(840, 964401)
(845, 972880)
(850, 995873)
(855, 952269)
(860, 1005077)
(865, 953755)
(870, 991612)
(875, 1035852)
(880, 1011210)
(885, 1051193)
(890, 986207)
(895, 1043246)
(900, 1031994)
(905, 1018771)
(910, 1008411)
(915, 1051054)
(920, 1041333)
(925, 1072708)
(930, 1049465)
(935, 1055783)
(940, 1051584)
(945, 1091050)
(950, 1078981)
(955, 1087772)
(960, 1038498)
(965, 1090792)
(970, 1028532)
(975, 1067441)
(980, 1088326)
(985, 1101604)
(990, 1075261)
(995, 1074824)
(1000, 1122683)



==> Data/LO-n200-r6.txt <==
(100, 1157181)
(105, 811118)
(110, 774523)
(115, 666675)
(120, 684148)
(125, 638450)
(130, 601134)
(135, 591265)
(140, 604225)
(145, 614984)
(150, 592972)
(155, 588994)
(160, 530914)
(165, 552205)
(170, 545132)
(175, 544953)
(180, 587833)
(185, 535506)
(190, 556555)
(195, 531157)
(200, 549803)
(205, 552776)
(210, 541602)
(215, 559047)
(220, 559071)
(225, 558711)
(230, 529449)
(235, 616092)
(240, 562064)
(245, 577376)
(250, 566739)
(255, 572842)
(260, 563860)
(265, 561030)
(270, 568120)
(275, 570383)
(280, 576438)
(285, 608769)
(290, 575784)
(295, 575881)
(300, 611210)
(305, 589979)
(310, 597811)
(315, 602327)
(320, 616854)
(325, 652284)
(330, 614016)
(335, 600814)
(340, 628447)
(345, 662228)
(350, 617240)
(355, 628082)
(360, 636250)
(365, 637259)
(370, 637302)
(375, 677476)
(380, 662236)
(385, 685947)
(390, 707667)
(395, 659204)
(400, 641623)
(405, 676628)
(410, 680219)
(415, 688071)
(420, 697894)
(425, 707708)
(430, 732821)
(435, 678492)
(440, 729734)
(445, 709345)
(450, 710606)
(455, 734526)
(460, 728110)
(465, 778803)
(470, 739037)
(475, 793309)
(480, 770447)
(485, 759839)
(490, 782923)
(495, 750427)
(500, 794376)
(505, 784250)
(510, 815457)
(515, 803352)
(520, 766483)
(525, 808666)
(530, 809276)
(535, 816544)
(540, 795481)
(545, 783777)
(550, 808419)
(555, 829233)
(560, 819885)
(565, 868128)
(570, 828119)
(575, 849685)
(580, 870074)
(585, 875786)
(590, 895638)
(595, 903702)
(600, 866087)
(605, 849118)
(610, 894476)
(615, 892758)
(620, 922685)
(625, 922634)
(630, 914094)
(635, 868269)
(640, 910253)
(645, 927851)
(650, 918312)
(655, 935083)
(660, 924624)
(665, 933453)
(670, 987777)
(675, 972605)
(680, 975477)
(685, 967641)
(690, 1001367)
(695, 979282)
(700, 1014777)
(705, 999238)
(710, 1019245)
(715, 998603)
(720, 1007754)
(725, 1025529)
(730, 1019820)
(735, 1039358)
(740, 1045177)
(745, 1049044)
(750, 1024028)
(755, 1034544)
(760, 1024095)
(765, 1068695)
(770, 1057736)
(775, 1071565)
(780, 1078594)
(785, 1056227)
(790, 1043057)
(795, 1073847)
(800, 1115305)
(805, 1078840)
(810, 1086245)
(815, 1130060)
(820, 1139044)
(825, 1098299)
(830, 1124642)
(835, 1142729)
(840, 1117382)
(845, 1138203)
(850, 1153132)
(855, 1140123)
(860, 1131413)
(865, 1156393)
(870, 1170030)
(875, 1166777)
(880, 1158225)
(885, 1133371)
(890, 1159264)
(895, 1205055)
(900, 1153240)
(905, 1207362)
(910, 1247976)
(915, 1219465)
(920, 1206490)
(925, 1241703)
(930, 1214459)
(935, 1252166)
(940, 1234370)
(945, 1269908)
(950, 1224168)
(955, 1275003)
(960, 1244685)
(965, 1249894)
(970, 1224995)
(975, 1249772)
(980, 1219214)
(985, 1320615)
(990, 1263196)
(995, 1272705)
(1000, 1278101)



==> Data/LO-n200-r7.txt <==
(100, 1357181)
(105, 1211118)
(110, 1105523)
(115, 1016675)
(120, 954148)
(125, 888450)
(130, 840436)
(135, 834224)
(140, 792218)
(145, 729960)
(150, 777392)
(155, 735761)
(160, 761513)
(165, 743045)
(170, 730011)
(175, 695162)
(180, 697434)
(185, 692474)
(190, 700272)
(195, 670305)
(200, 688126)
(205, 696270)
(210, 702813)
(215, 640258)
(220, 664900)
(225, 726579)
(230, 719088)
(235, 640137)
(240, 680823)
(245, 664162)
(250, 653356)
(255, 703756)
(260, 648558)
(265, 706119)
(270, 722187)
(275, 662101)
(280, 691511)
(285, 703790)
(290, 699374)
(295, 703933)
(300, 679837)
(305, 697411)
(310, 709224)
(315, 715544)
(320, 703709)
(325, 699481)
(330, 723208)
(335, 715586)
(340, 748722)
(345, 731278)
(350, 724371)
(355, 749719)
(360, 758856)
(365, 717507)
(370, 747048)
(375, 788859)
(380, 776028)
(385, 785330)
(390, 768443)
(395, 774350)
(400, 772671)
(405, 803477)
(410, 775384)
(415, 796357)
(420, 836739)
(425, 774811)
(430, 838609)
(435, 806319)
(440, 778716)
(445, 809772)
(450, 851858)
(455, 820632)
(460, 889735)
(465, 835718)
(470, 865247)
(475, 874715)
(480, 877483)
(485, 876087)
(490, 843820)
(495, 859903)
(500, 860376)
(505, 904804)
(510, 861788)
(515, 920913)
(520, 934939)
(525, 892546)
(530, 884950)
(535, 934227)
(540, 935605)
(545, 932625)
(550, 903793)
(555, 894377)
(560, 953456)
(565, 932528)
(570, 954204)
(575, 971155)
(580, 938161)
(585, 1054980)
(590, 996287)
(595, 969219)
(600, 945053)
(605, 1002964)
(610, 1025324)
(615, 1017648)
(620, 1035303)
(625, 1008489)
(630, 1017129)
(635, 1023280)
(640, 988857)
(645, 1115898)
(650, 1069713)
(655, 1069948)
(660, 1048495)
(665, 1092395)
(670, 1056585)
(675, 1092616)
(680, 1119825)
(685, 1073959)
(690, 1071148)
(695, 1082470)
(700, 1082513)
(705, 1097042)
(710, 1093371)
(715, 1093894)
(720, 1133538)
(725, 1158170)
(730, 1139419)
(735, 1166170)
(740, 1145346)
(745, 1193722)
(750, 1117381)
(755, 1177645)
(760, 1136833)
(765, 1128094)
(770, 1210221)
(775, 1219725)
(780, 1147651)
(785, 1158528)
(790, 1191515)
(795, 1171894)
(800, 1183245)
(805, 1200653)
(810, 1251647)
(815, 1233246)
(820, 1233834)
(825, 1244803)
(830, 1249384)
(835, 1235967)
(840, 1289422)
(845, 1262264)
(850, 1263936)
(855, 1292336)
(860, 1284327)
(865, 1252381)
(870, 1348939)
(875, 1280982)
(880, 1309102)
(885, 1361288)
(890, 1336020)
(895, 1298944)
(900, 1282576)
(905, 1303290)
(910, 1349319)
(915, 1382204)
(920, 1356909)
(925, 1340228)
(930, 1401232)
(935, 1388883)
(940, 1354289)
(945, 1343589)
(950, 1411852)
(955, 1370199)
(960, 1380208)
(965, 1452192)
(970, 1440091)
(975, 1441723)
(980, 1353799)
(985, 1445498)
(990, 1416595)
(995, 1415442)
(1000, 1437050)



==> Data/LO-n300-r2.txt <==
(100, 117837)
(105, 124224)
(110, 123202)
(115, 117777)
(120, 122432)
(125, 129778)
(130, 135980)
(135, 134403)
(140, 131919)
(145, 142240)
(150, 135478)
(155, 141146)
(160, 145020)
(165, 147742)
(170, 144191)
(175, 146093)
(180, 145833)
(185, 142243)
(190, 155337)
(195, 148972)
(200, 155230)
(205, 155241)
(210, 165177)
(215, 162284)
(220, 160767)
(225, 161509)
(230, 154186)
(235, 179838)
(240, 174372)
(245, 177476)
(250, 179568)
(255, 169231)
(260, 178776)
(265, 182117)
(270, 199725)
(275, 185403)
(280, 188777)
(285, 191638)
(290, 188907)
(295, 198278)
(300, 186408)
(305, 201035)
(310, 196152)
(315, 202484)
(320, 207527)
(325, 202112)
(330, 209669)
(335, 204713)
(340, 201985)
(345, 212881)
(350, 209132)
(355, 218450)
(360, 224238)
(365, 217900)
(370, 219923)
(375, 231550)
(380, 225149)
(385, 221118)
(390, 224736)
(395, 227202)
(400, 220400)
(405, 224563)
(410, 227132)
(415, 234415)
(420, 243510)
(425, 242930)
(430, 239313)
(435, 241479)
(440, 229049)
(445, 243315)
(450, 226191)
(455, 243530)
(460, 254664)
(465, 273645)
(470, 261221)
(475, 266707)
(480, 249747)
(485, 259538)
(490, 245752)
(495, 270175)
(500, 267978)
(505, 267942)
(510, 245889)
(515, 263791)
(520, 256017)
(525, 273893)
(530, 255152)
(535, 266596)
(540, 290501)
(545, 274376)
(550, 277958)
(555, 259863)
(560, 297851)
(565, 280138)
(570, 288938)
(575, 278528)
(580, 281835)
(585, 303221)
(590, 292863)
(595, 290912)
(600, 302581)
(605, 277844)
(610, 305773)
(615, 287376)
(620, 307190)
(625, 292353)
(630, 301269)
(635, 287826)
(640, 296372)
(645, 281927)
(650, 285238)
(655, 300206)
(660, 303332)
(665, 305097)
(670, 311402)
(675, 301987)
(680, 303500)
(685, 304966)
(690, 326954)
(695, 319316)
(700, 309907)
(705, 321870)
(710, 311409)
(715, 324931)
(720, 320230)
(725, 327131)
(730, 316665)
(735, 304638)
(740, 332586)
(745, 331374)
(750, 327829)
(755, 329814)
(760, 331394)
(765, 337275)
(770, 342966)
(775, 337217)
(780, 332227)
(785, 344988)
(790, 338501)
(795, 339535)
(800, 329941)
(805, 350665)
(810, 347635)
(815, 349647)
(820, 333680)
(825, 335752)
(830, 335097)
(835, 356495)
(840, 350550)
(845, 339327)
(850, 344368)
(855, 342076)
(860, 350008)
(865, 353333)
(870, 355213)
(875, 346888)
(880, 358497)
(885, 364185)
(890, 359719)
(895, 364470)
(900, 362509)
(905, 358514)
(910, 370470)
(915, 372746)
(920, 365395)
(925, 352518)
(930, 373429)
(935, 372474)
(940, 380195)
(945, 372519)
(950, 374697)
(955, 381398)
(960, 367303)
(965, 380808)
(970, 376315)
(975, 376351)
(980, 382533)
(985, 376862)
(990, 399010)
(995, 379408)
(1000, 389907)



==> Data/LO-n300-r3.txt <==
(100, 331726)
(105, 346145)
(110, 341060)
(115, 361545)
(120, 342237)
(125, 338814)
(130, 351182)
(135, 349391)
(140, 362039)
(145, 370794)
(150, 345487)
(155, 351347)
(160, 361208)
(165, 366508)
(170, 362854)
(175, 370310)
(180, 367002)
(185, 364379)
(190, 384626)
(195, 381861)
(200, 396528)
(205, 379464)
(210, 400031)
(215, 391713)
(220, 390891)
(225, 386324)
(230, 388067)
(235, 390953)
(240, 414478)
(245, 433965)
(250, 427955)
(255, 443839)
(260, 430577)
(265, 418630)
(270, 426550)
(275, 441522)
(280, 438871)
(285, 454517)
(290, 452764)
(295, 462789)
(300, 458420)
(305, 460202)
(310, 454354)
(315, 473091)
(320, 477055)
(325, 483742)
(330, 479460)
(335, 474565)
(340, 508613)
(345, 503660)
(350, 499316)
(355, 497446)
(360, 491920)
(365, 528547)
(370, 509454)
(375, 525152)
(380, 512067)
(385, 539196)
(390, 541421)
(395, 540680)
(400, 533558)
(405, 535285)
(410, 536660)
(415, 546426)
(420, 565909)
(425, 575142)
(430, 560723)
(435, 546491)
(440, 571211)
(445, 565371)
(450, 573624)
(455, 576917)
(460, 594383)
(465, 582336)
(470, 595272)
(475, 616391)
(480, 594465)
(485, 627986)
(490, 639707)
(495, 615278)
(500, 615409)
(505, 621850)
(510, 665894)
(515, 623018)
(520, 614816)
(525, 624209)
(530, 656609)
(535, 664845)
(540, 638177)
(545, 653053)
(550, 661305)
(555, 644826)
(560, 698064)
(565, 667207)
(570, 692898)
(575, 672464)
(580, 670572)
(585, 701430)
(590, 686545)
(595, 684434)
(600, 685461)
(605, 714628)
(610, 705172)
(615, 722752)
(620, 745546)
(625, 724298)
(630, 736825)
(635, 741371)
(640, 736260)
(645, 760463)
(650, 752028)
(655, 774850)
(660, 750015)
(665, 747461)
(670, 758875)
(675, 766684)
(680, 766051)
(685, 804421)
(690, 784682)
(695, 768238)
(700, 786166)
(705, 794303)
(710, 759257)
(715, 804402)
(720, 806173)
(725, 790197)
(730, 806198)
(735, 860203)
(740, 843175)
(745, 799596)
(750, 778356)
(755, 821175)
(760, 838890)
(765, 850635)
(770, 819891)
(775, 860576)
(780, 833810)
(785, 838467)
(790, 879790)
(795, 849619)
(800, 867436)
(805, 855316)
(810, 894079)
(815, 849915)
(820, 904779)
(825, 869467)
(830, 851552)
(835, 909834)
(840, 860449)
(845, 877611)
(850, 903833)
(855, 919960)
(860, 908231)
(865, 916223)
(870, 891176)
(875, 917859)
(880, 930604)
(885, 920431)
(890, 942543)
(895, 917036)
(900, 949300)
(905, 909980)
(910, 919303)
(915, 970474)
(920, 999545)
(925, 948162)
(930, 944244)
(935, 973321)
(940, 956026)
(945, 967572)
(950, 938698)
(955, 977156)
(960, 954001)
(965, 987900)
(970, 998253)
(975, 975048)
(980, 1008988)
(985, 1017474)
(990, 975236)
(995, 998826)
(1000, 1029621)



==> Data/LO-n300-r4.txt <==
(100, 730405)
(105, 720782)
(110, 691019)
(115, 693790)
(120, 682188)
(125, 679989)
(130, 682749)
(135, 684525)
(140, 696414)
(145, 672950)
(150, 641565)
(155, 678746)
(160, 617833)
(165, 667069)
(170, 674136)
(175, 666706)
(180, 645960)
(185, 648741)
(190, 675543)
(195, 656883)
(200, 674853)
(205, 679651)
(210, 677378)
(215, 688246)
(220, 669010)
(225, 693979)
(230, 678873)
(235, 646490)
(240, 711050)
(245, 680259)
(250, 699248)
(255, 699317)
(260, 704396)
(265, 730663)
(270, 704563)
(275, 704067)
(280, 739642)
(285, 725368)
(290, 700682)
(295, 759358)
(300, 740715)
(305, 721099)
(310, 719500)
(315, 737691)
(320, 744928)
(325, 747533)
(330, 720891)
(335, 764700)
(340, 765215)
(345, 766859)
(350, 793379)
(355, 792311)
(360, 757680)
(365, 791818)
(370, 790592)
(375, 772848)
(380, 823657)
(385, 829557)
(390, 827115)
(395, 819333)
(400, 825132)
(405, 821547)
(410, 830335)
(415, 844745)
(420, 900022)
(425, 832633)
(430, 852420)
(435, 865390)
(440, 864915)
(445, 872729)
(450, 844385)
(455, 895588)
(460, 892911)
(465, 881175)
(470, 892717)
(475, 887660)
(480, 895975)
(485, 905921)
(490, 941896)
(495, 928624)
(500, 905303)
(505, 909647)
(510, 949881)
(515, 967078)
(520, 1007650)
(525, 960927)
(530, 977338)
(535, 984240)
(540, 964147)
(545, 984123)
(550, 1023736)
(555, 1016011)
(560, 996550)
(565, 1015702)
(570, 1013592)
(575, 993426)
(580, 1010380)
(585, 1042102)
(590, 1058540)
(595, 1073366)
(600, 1055766)
(605, 1048659)
(610, 1080212)
(615, 1093679)
(620, 1042609)
(625, 1118490)
(630, 1091281)
(635, 1062007)
(640, 1075124)
(645, 1113086)
(650, 1099722)
(655, 1099178)
(660, 1122517)
(665, 1142229)
(670, 1115783)
(675, 1161474)
(680, 1170420)
(685, 1157963)
(690, 1118080)
(695, 1131692)
(700, 1141872)
(705, 1167943)
(710, 1223299)
(715, 1233766)
(720, 1174930)
(725, 1219272)
(730, 1210646)
(735, 1211345)
(740, 1207361)
(745, 1217596)
(750, 1214681)
(755, 1244052)
(760, 1245757)
(765, 1226917)
(770, 1259226)
(775, 1227893)
(780, 1274040)
(785, 1257242)
(790, 1285635)
(795, 1295735)
(800, 1302289)
(805, 1317827)
(810, 1275820)
(815, 1289884)
(820, 1304232)
(825, 1311161)
(830, 1318918)
(835, 1333214)
(840, 1340617)
(845, 1342766)
(850, 1351067)
(855, 1342553)
(860, 1370405)
(865, 1383155)
(870, 1336375)
(875, 1348257)
(880, 1357497)
(885, 1363561)
(890, 1371036)
(895, 1403182)
(900, 1440380)
(905, 1418978)
(910, 1404402)
(915, 1338136)
(920, 1451538)
(925, 1402447)
(930, 1389871)
(935, 1401395)
(940, 1477263)
(945, 1427884)
(950, 1430820)
(955, 1475899)
(960, 1434247)
(965, 1468111)
(970, 1516066)
(975, 1538951)
(980, 1553567)
(985, 1493217)
(990, 1503360)
(995, 1545007)
(1000, 1576667)



==> Data/LO-n300-r5.txt <==
(100, 1720405)
(105, 1610782)
(110, 1531019)
(115, 1443790)
(120, 1382188)
(125, 1349989)
(130, 1302749)
(135, 1264525)
(140, 1236414)
(145, 1212950)
(150, 1187798)
(155, 1204150)
(160, 1106019)
(165, 1051313)
(170, 1098419)
(175, 1071786)
(180, 1071003)
(185, 1125453)
(190, 1032111)
(195, 977069)
(200, 1037437)
(205, 1003275)
(210, 997727)
(215, 1013934)
(220, 1056720)
(225, 1030812)
(230, 973010)
(235, 1008667)
(240, 976358)
(245, 1033710)
(250, 1012003)
(255, 994628)
(260, 936180)
(265, 962758)
(270, 991193)
(275, 1015107)
(280, 1029740)
(285, 1051038)
(290, 1020155)
(295, 1002375)
(300, 965762)
(305, 1052494)
(310, 1007804)
(315, 968116)
(320, 1002779)
(325, 1000077)
(330, 1044055)
(335, 1021944)
(340, 1022986)
(345, 1063783)
(350, 1049080)
(355, 1020549)
(360, 1058097)
(365, 1027842)
(370, 1045947)
(375, 1098309)
(380, 1043088)
(385, 1033017)
(390, 1075065)
(395, 1095495)
(400, 1068135)
(405, 1116567)
(410, 1111736)
(415, 1111377)
(420, 1087126)
(425, 1108082)
(430, 1153709)
(435, 1179028)
(440, 1123879)
(445, 1163235)
(450, 1143352)
(455, 1132562)
(460, 1110902)
(465, 1193101)
(470, 1174921)
(475, 1217061)
(480, 1176718)
(485, 1161440)
(490, 1176776)
(495, 1164145)
(500, 1254799)
(505, 1186060)
(510, 1192298)
(515, 1276199)
(520, 1171047)
(525, 1211131)
(530, 1262614)
(535, 1266673)
(540, 1216712)
(545, 1288437)
(550, 1264127)
(555, 1310501)
(560, 1276147)
(565, 1319988)
(570, 1290482)
(575, 1286465)
(580, 1281433)
(585, 1282025)
(590, 1318507)
(595, 1329913)
(600, 1385702)
(605, 1379356)
(610, 1333446)
(615, 1381653)
(620, 1356360)
(625, 1391182)
(630, 1373035)
(635, 1389102)
(640, 1434007)
(645, 1461668)
(650, 1417762)
(655, 1402819)
(660, 1437364)
(665, 1371798)
(670, 1460233)
(675, 1485871)
(680, 1441918)
(685, 1454337)
(690, 1504711)
(695, 1485099)
(700, 1445860)
(705, 1465898)
(710, 1498814)
(715, 1504906)
(720, 1502227)
(725, 1555353)
(730, 1500065)
(735, 1499703)
(740, 1514481)
(745, 1551040)
(750, 1519553)
(755, 1632949)
(760, 1555846)
(765, 1620024)
(770, 1589224)
(775, 1581865)
(780, 1566112)
(785, 1522027)
(790, 1655562)
(795, 1641954)
(800, 1617460)
(805, 1556967)
(810, 1693758)
(815, 1691815)
(820, 1674208)
(825, 1659171)
(830, 1679318)
(835, 1727330)
(840, 1745802)
(845, 1737424)
(850, 1711927)
(855, 1702898)
(860, 1755528)
(865, 1756394)
(870, 1711631)
(875, 1691152)
(880, 1717651)
(885, 1768608)
(890, 1766783)
(895, 1748464)
(900, 1752890)
(905, 1767641)
(910, 1742785)
(915, 1739398)
(920, 1790084)
(925, 1820094)
(930, 1823170)
(935, 1893564)
(940, 1816913)
(945, 1769671)
(950, 1789794)
(955, 1812155)
(960, 1833791)
(965, 1877260)
(970, 1914285)
(975, 1904602)
(980, 1830835)
(985, 1843762)
(990, 1914052)
(995, 1870018)
(1000, 1927525)



==> Data/LO-n300-r6.txt <==
(100, 2210405)
(105, 2090782)
(110, 1991019)
(115, 1913790)
(120, 1832188)
(125, 1759989)
(130, 1682749)
(135, 1614525)
(140, 1546414)
(145, 1482950)
(150, 1447798)
(155, 1414150)
(160, 1386019)
(165, 1341313)
(170, 1318419)
(175, 1261786)
(180, 1281003)
(185, 1255453)
(190, 1262111)
(195, 1207069)
(200, 1247437)
(205, 1213275)
(210, 1207727)
(215, 1213934)
(220, 1246720)
(225, 1210812)
(230, 1243010)
(235, 1228667)
(240, 1226358)
(245, 1253710)
(250, 1262003)
(255, 1244628)
(260, 1276180)
(265, 1252758)
(270, 1261193)
(275, 1295107)
(280, 1319740)
(285, 1291038)
(290, 1280155)
(295, 1262375)
(300, 1296475)
(305, 1254247)
(310, 1227314)
(315, 1309652)
(320, 1289176)
(325, 1267846)
(330, 1254413)
(335, 1277887)
(340, 1302316)
(345, 1316604)
(350, 1245487)
(355, 1261220)
(360, 1317193)
(365, 1316714)
(370, 1327131)
(375, 1326188)
(380, 1310875)
(385, 1365590)
(390, 1284104)
(395, 1353321)
(400, 1314220)
(405, 1323856)
(410, 1392301)
(415, 1335400)
(420, 1397045)
(425, 1322909)
(430, 1418927)
(435, 1352115)
(440, 1405619)
(445, 1437011)
(450, 1473580)
(455, 1401912)
(460, 1421628)
(465, 1344200)
(470, 1432287)
(475, 1469350)
(480, 1430090)
(485, 1437029)
(490, 1451063)
(495, 1475944)
(500, 1466071)
(505, 1463076)
(510, 1431369)
(515, 1476611)
(520, 1466014)
(525, 1455926)
(530, 1409470)
(535, 1507935)
(540, 1487343)
(545, 1511366)
(550, 1481388)
(555, 1524799)
(560, 1519647)
(565, 1547534)
(570, 1504012)
(575, 1514890)
(580, 1592588)
(585, 1551485)
(590, 1595031)
(595, 1708608)
(600, 1575635)
(605, 1621710)
(610, 1588859)
(615, 1604768)
(620, 1645751)
(625, 1577330)
(630, 1681299)
(635, 1599396)
(640, 1597933)
(645, 1662441)
(650, 1692027)
(655, 1649899)
(660, 1713082)
(665, 1739112)
(670, 1722890)
(675, 1662773)
(680, 1704532)
(685, 1687434)
(690, 1670593)
(695, 1684053)
(700, 1748030)
(705, 1816517)
(710, 1750036)
(715, 1753646)
(720, 1804815)
(725, 1794345)
(730, 1763766)
(735, 1766184)
(740, 1791531)
(745, 1859855)
(750, 1752489)
(755, 1851203)
(760, 1781697)
(765, 1858434)
(770, 1859344)
(775, 1878670)
(780, 1827204)
(785, 1912635)
(790, 1880893)
(795, 1906062)
(800, 1955277)
(805, 1872525)
(810, 1878870)
(815, 2038648)
(820, 1935846)
(825, 1969032)
(830, 1880834)
(835, 1934956)
(840, 1972185)
(845, 1932365)
(850, 1963202)
(855, 1959230)
(860, 2001557)
(865, 1991893)
(870, 2054454)
(875, 2052310)
(880, 1988978)
(885, 2046948)
(890, 2108924)
(895, 2085405)
(900, 2019415)
(905, 2055511)
(910, 2058359)
(915, 2018107)
(920, 2092871)
(925, 2094993)
(930, 2171615)
(935, 2170332)
(940, 2112905)
(945, 2173470)
(950, 2140366)
(955, 2167613)
(960, 2171940)
(965, 2114802)
(970, 2151889)
(975, 2147835)
(980, 2175348)
(985, 2162146)
(990, 2253986)
(995, 2276848)
(1000, 2191753)


==> Data/LO-n300-r7.txt <==
(100, 2390405)
(105, 2290782)
(110, 2271019)
(115, 2153790)
(120, 2032188)
(125, 2059989)
(130, 1982749)
(135, 1934525)
(140, 1946414)
(145, 1982950)
(150, 1947798)
(155, 1914150)
(160, 1886019)
(165, 1841313)
(170, 1818419)
(175, 1861786)
(180, 1881003)
(185, 1855453)
(190, 1862111)
(195, 1847069)
(200, 1829886)
(205, 1889206)
(210, 1814240)
(215, 1836091)
(220, 1767358)
(225, 1669750)
(230, 1749574)
(235, 1605813)
(240, 1670955)
(245, 1717867)
(250, 1642592)
(255, 1653536)
(260, 1682116)
(265, 1657437)
(270, 1588716)
(275, 1680051)
(280, 1643178)
(285, 1521108)
(290, 1493836)
(295, 1564922)
(300, 1497055)
(305, 1563779)
(310, 1501419)
(315, 1604732)
(320, 1594092)
(325, 1514295)
(330, 1534811)
(335, 1538240)
(340, 1546042)
(345, 1591746)
(350, 1624959)
(355, 1553372)
(360, 1493694)
(365, 1599643)
(370, 1540898)
(375, 1601814)
(380, 1611126)
(385, 1547965)
(390, 1546672)
(395, 1624441)
(400, 1602637)
(405, 1537927)
(410, 1587234)
(415, 1681924)
(420, 1622586)
(425, 1609691)
(430, 1558045)
(435, 1608728)
(440, 1709904)
(445, 1658925)
(450, 1575145)
(455, 1586813)
(460, 1633639)
(465, 1681573)
(470, 1614152)
(475, 1732680)
(480, 1652202)
(485, 1661470)
(490, 1696176)
(495, 1732566)
(500, 1701709)
(505, 1639628)
(510, 1696702)
(515, 1628830)
(520, 1671158)
(525, 1754845)
(530, 1683989)
(535, 1734349)
(540, 1715492)
(545, 1719696)
(550, 1779613)
(555, 1731465)
(560, 1844780)
(565, 1733655)
(570, 1832919)
(575, 1762650)
(580, 1768530)
(585, 1791251)
(590, 1825188)
(595, 1849459)
(600, 1846275)
(605, 1824682)
(610, 1839908)
(615, 1809680)
(620, 1797106)
(625, 1861809)
(630, 1921480)
(635, 1876275)
(640, 1857172)
(645, 1900119)
(650, 1882290)
(655, 1964660)
(660, 1937356)
(665, 1895291)
(670, 1820760)
(675, 1963402)
(680, 1985141)
(685, 1979744)
(690, 1972888)
(695, 1995255)
(700, 1928628)
(705, 1933752)
(710, 1968244)
(715, 2040005)
(720, 2009197)
(725, 2076756)
(730, 2043341)
(735, 1981659)
(740, 2048941)
(745, 2053120)
(750, 2033605)
(755, 2139060)
(760, 2152570)
(765, 2034054)
(770, 2155656)
(775, 2134748)
(780, 2110809)
(785, 2162837)
(790, 2087074)
(795, 2234912)
(800, 2120754)
(805, 2164492)
(810, 2210235)
(815, 2094567)
(820, 2181988)
(825, 2216157)
(830, 2241851)
(835, 2232856)
(840, 2140775)
(845, 2146261)
(850, 2209114)
(855, 2202939)
(860, 2278742)
(865, 2277065)
(870, 2216262)
(875, 2456811)
(880, 2316383)
(885, 2353772)
(890, 2267810)
(895, 2368899)
(900, 2343747)
(905, 2356108)
(910, 2473060)
(915, 2302093)
(920, 2330160)
(925, 2383041)
(930, 2353006)
(935, 2396861)
(940, 2365613)
(945, 2411271)
(950, 2441838)
(955, 2409755)
(960, 2417323)
(965, 2456492)
(970, 2394873)
(975, 2481998)
(980, 2439722)
(985, 2382034)
(990, 2451020)
(995, 2422937)
(1000, 2519621)



==> Data/LO-n400-r2.txt <==
(100, 190500)
(105, 200381)
(110, 193073)
(115, 204412)
(120, 209696)
(125, 210573)
(130, 214489)
(135, 209334)
(140, 220937)
(145, 224670)
(150, 219282)
(155, 221109)
(160, 228985)
(165, 236790)
(170, 227208)
(175, 234423)
(180, 243558)
(185, 237294)
(190, 236609)
(195, 258905)
(200, 247762)
(205, 255820)
(210, 253787)
(215, 251079)
(220, 267960)
(225, 262308)
(230, 269742)
(235, 263165)
(240, 273611)
(245, 277395)
(250, 282673)
(255, 284091)
(260, 279969)
(265, 280854)
(270, 285604)
(275, 281611)
(280, 300187)
(285, 302894)
(290, 307232)
(295, 289725)
(300, 309676)
(305, 303423)
(310, 312531)
(315, 311114)
(320, 322088)
(325, 305374)
(330, 311129)
(335, 320017)
(340, 323255)
(345, 324506)
(350, 324438)
(355, 333064)
(360, 325692)
(365, 342536)
(370, 333665)
(375, 354091)
(380, 343448)
(385, 348990)
(390, 345843)
(395, 334854)
(400, 343942)
(405, 352387)
(410, 363495)
(415, 368391)
(420, 368912)
(425, 364540)
(430, 373421)
(435, 372569)
(440, 372646)
(445, 370743)
(450, 371866)
(455, 391698)
(460, 398901)
(465, 380178)
(470, 393718)
(475, 394491)
(480, 395480)
(485, 396435)
(490, 393679)
(495, 394253)
(500, 394090)
(505, 407105)
(510, 413162)
(515, 424083)
(520, 412873)
(525, 413302)
(530, 418704)
(535, 428498)
(540, 420067)
(545, 423698)
(550, 427056)
(555, 412484)
(560, 426416)
(565, 455972)
(570, 432462)
(575, 431367)
(580, 440553)
(585, 437669)
(590, 450407)
(595, 439742)
(600, 444645)
(605, 446890)
(610, 456563)
(615, 451062)
(620, 458595)
(625, 446488)
(630, 469284)
(635, 467379)
(640, 454238)
(645, 469940)
(650, 461021)
(655, 471946)
(660, 474930)
(665, 476568)
(670, 473713)
(675, 486810)
(680, 483929)
(685, 486697)
(690, 489950)
(695, 488231)
(700, 490776)
(705, 485724)
(710, 490340)
(715, 498270)
(720, 498222)
(725, 507147)
(730, 498467)
(735, 509808)
(740, 513718)
(745, 514047)
(750, 515847)
(755, 516530)
(760, 514363)
(765, 528296)
(770, 525562)
(775, 533702)
(780, 538233)
(785, 537660)
(790, 525545)
(795, 530865)
(800, 533495)
(805, 533594)
(810, 536489)
(815, 531696)
(820, 537664)
(825, 537659)
(830, 532897)
(835, 540889)
(840, 547120)
(845, 549749)
(850, 543628)
(855, 552651)
(860, 550885)
(865, 560841)
(870, 574080)
(875, 579939)
(880, 576789)
(885, 577293)
(890, 577548)
(895, 578631)
(900, 571310)
(905, 578077)
(910, 578348)
(915, 585291)
(920, 582224)
(925, 581210)
(930, 583381)
(935, 599203)
(940, 594693)
(945, 607342)
(950, 606608)
(955, 590710)
(960, 603144)
(965, 601783)
(970, 606027)
(975, 600353)
(980, 603711)
(985, 608746)
(990, 607786)
(995, 603603)
(1000, 611279)



==> Data/LO-n400-r3.txt <==
(100, 612093)
(105, 569572)
(110, 608592)
(115, 597346)
(120, 587637)
(125, 626442)
(130, 597402)
(135, 612666)
(140, 588227)
(145, 595068)
(150, 603802)
(155, 593528)
(160, 614566)
(165, 656755)
(170, 600271)
(175, 631792)
(180, 623342)
(185, 633787)
(190, 623702)
(195, 651460)
(200, 640123)
(205, 662418)
(210, 609917)
(215, 662168)
(220, 652644)
(225, 670579)
(230, 675626)
(235, 647823)
(240, 653532)
(245, 696898)
(250, 703204)
(255, 670169)
(260, 669530)
(265, 717816)
(270, 707796)
(275, 706993)
(280, 704979)
(285, 743150)
(290, 706871)
(295, 716119)
(300, 735996)
(305, 745417)
(310, 736489)
(315, 767696)
(320, 731696)
(325, 734834)
(330, 763372)
(335, 766779)
(340, 780469)
(345, 770356)
(350, 776470)
(355, 787826)
(360, 802892)
(365, 773442)
(370, 772423)
(375, 819508)
(380, 768905)
(385, 803012)
(390, 812271)
(395, 827056)
(400, 836501)
(405, 855655)
(410, 844500)
(415, 852963)
(420, 844474)
(425, 854654)
(430, 844315)
(435, 899457)
(440, 898282)
(445, 878915)
(450, 868723)
(455, 897027)
(460, 897685)
(465, 906989)
(470, 897621)
(475, 899189)
(480, 921089)
(485, 916342)
(490, 925405)
(495, 925913)
(500, 948923)
(505, 941496)
(510, 952163)
(515, 979619)
(520, 972881)
(525, 977538)
(530, 996044)
(535, 1017182)
(540, 991544)
(545, 992219)
(550, 1008052)
(555, 986969)
(560, 1020421)
(565, 1020281)
(570, 1038064)
(575, 1025791)
(580, 1024787)
(585, 1027833)
(590, 1039030)
(595, 1047860)
(600, 1044803)
(605, 1081891)
(610, 1053333)
(615, 1133039)
(620, 1092934)
(625, 1096657)
(630, 1116068)
(635, 1079148)
(640, 1103521)
(645, 1085003)
(650, 1139103)
(655, 1104215)
(660, 1148812)
(665, 1105925)
(670, 1099667)
(675, 1146755)
(680, 1156000)
(685, 1146850)
(690, 1116486)
(695, 1195042)
(700, 1202074)
(705, 1188159)
(710, 1181099)
(715, 1182954)
(720, 1230625)
(725, 1178855)
(730, 1180135)
(735, 1212464)
(740, 1181133)
(745, 1259233)
(750, 1253279)
(755, 1232258)
(760, 1225046)
(765, 1220983)
(770, 1262430)
(775, 1270701)
(780, 1242981)
(785, 1317008)
(790, 1252425)
(795, 1309571)
(800, 1304243)
(805, 1309092)
(810, 1299467)
(815, 1310827)
(820, 1361012)
(825, 1347567)
(830, 1351365)
(835, 1312347)
(840, 1371906)
(845, 1360987)
(850, 1361810)
(855, 1337884)
(860, 1379020)
(865, 1364627)
(870, 1335726)
(875, 1341155)
(880, 1349743)
(885, 1349416)
(890, 1407743)
(895, 1361744)
(900, 1350542)
(905, 1394624)
(910, 1369268)
(915, 1418020)
(920, 1382963)
(925, 1399254)
(930, 1431952)
(935, 1451602)
(940, 1426730)
(945, 1436402)
(950, 1445219)
(955, 1450234)
(960, 1483971)
(965, 1428496)
(970, 1456585)
(975, 1481426)
(980, 1512784)
(985, 1503430)
(990, 1505858)
(995, 1519130)
(1000, 1515517)



==> Data/LO-n400-r4.txt <==
(100, 1312093)
(105, 1269572)
(110, 1208592)
(115, 1297346)
(120, 1287637)
(125, 1226442)
(130, 1297402)
(135, 1212666)
(140, 1288227)
(145, 1295068)
(150, 1203802)
(155, 1293528)
(160, 1214566)
(165, 1256755)
(170, 1200271)
(175, 1231792)
(180, 1223342)
(185, 1233787)
(190, 1223702)
(195, 1251460)
(200, 1233078)
(205, 1210121)
(210, 1172226)
(215, 1229412)
(220, 1173918)
(225, 1158372)
(230, 1196792)
(235, 1176878)
(240, 1178225)
(245, 1192372)
(250, 1186930)
(255, 1147788)
(260, 1212715)
(265, 1195669)
(270, 1186320)
(275, 1249273)
(280, 1220038)
(285, 1179990)
(290, 1218608)
(295, 1232583)
(300, 1259536)
(305, 1239488)
(310, 1265170)
(315, 1230339)
(320, 1284220)
(325, 1261561)
(330, 1248826)
(335, 1263531)
(340, 1242625)
(345, 1283933)
(350, 1242205)
(355, 1301332)
(360, 1261295)
(365, 1248521)
(370, 1351926)
(375, 1277234)
(380, 1298591)
(385, 1294479)
(390, 1327922)
(395, 1320486)
(400, 1311229)
(405, 1350566)
(410, 1335322)
(415, 1357980)
(420, 1331302)
(425, 1377893)
(430, 1379762)
(435, 1318538)
(440, 1338839)
(445, 1353079)
(450, 1388000)
(455, 1369968)
(460, 1371506)
(465, 1349578)
(470, 1447405)
(475, 1423698)
(480, 1436784)
(485, 1469173)
(490, 1390658)
(495, 1430528)
(500, 1491586)
(505, 1481270)
(510, 1463886)
(515, 1491787)
(520, 1447568)
(525, 1514499)
(530, 1475918)
(535, 1476420)
(540, 1508694)
(545, 1507574)
(550, 1509631)
(555, 1531181)
(560, 1558803)
(565, 1548609)
(570, 1573485)
(575, 1515103)
(580, 1593731)
(585, 1536392)
(590, 1565213)
(595, 1645754)
(600, 1576067)
(605, 1596523)
(610, 1606776)
(615, 1579812)
(620, 1636562)
(625, 1586354)
(630, 1636869)
(635, 1612832)
(640, 1699992)
(645, 1642479)
(650, 1657777)
(655, 1696662)
(660, 1728024)
(665, 1748352)
(670, 1702488)
(675, 1718344)
(680, 1741094)
(685, 1743349)
(690, 1734428)
(695, 1696838)
(700, 1759476)
(705, 1768466)
(710, 1756028)
(715, 1785350)
(720, 1754412)
(725, 1809505)
(730, 1849093)
(735, 1794084)
(740, 1840334)
(745, 1776514)
(750, 1818163)
(755, 1858031)
(760, 1806818)
(765, 1899331)
(770, 1930977)
(775, 1872442)
(780, 1875527)
(785, 1966483)
(790, 1865733)
(795, 1944491)
(800, 1877077)
(805, 1953002)
(810, 1900780)
(815, 1954009)
(820, 1978896)
(825, 1923248)
(830, 1998628)
(835, 2020516)
(840, 1973646)
(845, 2013139)
(850, 2057330)
(855, 2055608)
(860, 1998488)
(865, 2007781)
(870, 1985727)
(875, 2068184)
(880, 2045766)
(885, 2119544)
(890, 2121321)
(895, 2089782)
(900, 2030666)
(905, 2090128)
(910, 2121184)
(915, 2091725)
(920, 2086092)
(925, 2093720)
(930, 2141873)
(935, 2177081)
(940, 2188152)
(945, 2158952)
(950, 2127133)
(955, 2237224)
(960, 2171006)
(965, 2144030)
(970, 2160415)
(975, 2172517)
(980, 2229893)
(985, 2258752)
(990, 2268092)
(995, 2200319)
(1000, 2244575)



==> Data/LO-n400-r5.txt <==
(100, 2512093)
(105, 2469572)
(110, 2408592)
(115, 2497346)
(120, 2487637)
(125, 2326442)
(130, 2397402)
(135, 2312666)
(140, 2388227)
(145, 2295068)
(150, 2203802)
(155, 2293528)
(160, 2214566)
(165, 2156755)
(170, 2100271)
(175, 2131792)
(180, 2123342)
(185, 2133787)
(190, 2123702)
(195, 2051460)
(200, 2094556)
(205, 2028224)
(210, 2040530)
(215, 1900819)
(220, 2016190)
(225, 1965155)
(230, 1918423)
(235, 2055132)
(240, 1875110)
(245, 1825557)
(250, 1889712)
(255, 1768932)
(260, 1789335)
(265, 1842826)
(270, 1839133)
(275, 1801789)
(280, 1775143)
(285, 1830651)
(290, 1892896)
(295, 1670168)
(300, 1735895)
(305, 1789790)
(310, 1755940)
(315, 1718773)
(320, 1804952)
(325, 1763584)
(330, 1751646)
(335, 1767591)
(340, 1775898)
(345, 1796384)
(350, 1755973)
(355, 1716019)
(360, 1803114)
(365, 1705505)
(370, 1709490)
(375, 1839963)
(380, 1840815)
(385, 1759996)
(390, 1878486)
(395, 1805086)
(400, 1821874)
(405, 1798364)
(410, 1869837)
(415, 1776256)
(420, 1775808)
(425, 1803294)
(430, 1827713)
(435, 1833540)
(440, 1807604)
(445, 1893826)
(450, 1873209)
(455, 1860726)
(460, 1935157)
(465, 1959816)
(470, 1893911)
(475, 1892990)
(480, 1936500)
(485, 1921978)
(490, 1929185)
(495, 1938581)
(500, 1897881)
(505, 1976823)
(510, 1976813)
(515, 1991938)
(520, 1907788)
(525, 1986244)
(530, 2011432)
(535, 2005291)
(540, 2017378)
(545, 1982995)
(550, 2090074)
(555, 2048008)
(560, 2048358)
(565, 1945704)
(570, 2051509)
(575, 2067200)
(580, 2024235)
(585, 2043845)
(590, 2102224)
(595, 2044698)
(600, 2048413)
(605, 2105154)
(610, 2078630)
(615, 2062682)
(620, 2119660)
(625, 2143363)
(630, 2092365)
(635, 2148760)
(640, 2136721)
(645, 2160205)
(650, 2190611)
(655, 2148958)
(660, 2267289)
(665, 2180211)
(670, 2221172)
(675, 2200406)
(680, 2168990)
(685, 2297140)
(690, 2220360)
(695, 2251128)
(700, 2223668)
(705, 2185977)
(710, 2265552)
(715, 2308131)
(720, 2293051)
(725, 2304574)
(730, 2315554)
(735, 2412444)
(740, 2318060)
(745, 2281140)
(750, 2319111)
(755, 2323926)
(760, 2424063)
(765, 2384555)
(770, 2471729)
(775, 2402808)
(780, 2476467)
(785, 2493539)
(790, 2409279)
(795, 2444165)
(800, 2430485)
(805, 2438329)
(810, 2526482)
(815, 2442250)
(820, 2428360)
(825, 2478677)
(830, 2496439)
(835, 2498031)
(840, 2583187)
(845, 2535758)
(850, 2632003)
(855, 2516745)
(860, 2598141)
(865, 2602167)
(870, 2682997)
(875, 2631328)
(880, 2552390)
(885, 2577945)
(890, 2689513)
(895, 2621518)
(900, 2642243)
(905, 2720726)
(910, 2698620)
(915, 2709765)
(920, 2666488)
(925, 2621014)
(930, 2721195)
(935, 2712984)
(940, 2738991)
(945, 2704224)
(950, 2771827)
(955, 2735226)
(960, 2806074)
(965, 2801517)
(970, 2830700)
(975, 2867877)
(980, 2808950)
(985, 2877710)
(990, 2836989)
(995, 2771430)
(1000, 2730642)



==> Data/LO-n400-r6.txt <==
(100, 3212093)
(105, 3069572)
(110, 3108592)
(115, 3197346)
(120, 3187637)
(125, 3026442)
(130, 3097402)
(135, 2912666)
(140, 2988227)
(145, 2895068)
(150, 2803802)
(155, 2893528)
(160, 2814566)
(165, 2756755)
(170, 2700271)
(175, 2631792)
(180, 2623342)
(185, 2633787)
(190, 2623702)
(195, 2651460)
(200, 2594556)
(205, 2528224)
(210, 2540530)
(215, 2400819)
(220, 2516190)
(225, 2465155)
(230, 2418423)
(235, 2355132)
(240, 2475110)
(245, 2425557)
(250, 2489712)
(255, 2368932)
(260, 2389335)
(265, 2442826)
(270, 2439133)
(275, 2401789)
(280, 2375143)
(285, 2430651)
(290, 2492896)
(295, 2370168)
(300, 2335895)
(305, 2251462)
(310, 2304963)
(315, 2331249)
(320, 2244468)
(325, 2486818)
(330, 2314910)
(335, 2412244)
(340, 2313794)
(345, 2250032)
(350, 2330420)
(355, 2374279)
(360, 2161774)
(365, 2336926)
(370, 2353068)
(375, 2331289)
(380, 2343392)
(385, 2174836)
(390, 2349590)
(395, 2376567)
(400, 2415847)
(405, 2181458)
(410, 2298957)
(415, 2347984)
(420, 2378600)
(425, 2380014)
(430, 2324762)
(435, 2215375)
(440, 2363863)
(445, 2338307)
(450, 2379471)
(455, 2399665)
(460, 2387438)
(465, 2380535)
(470, 2410204)
(475, 2400106)
(480, 2397274)
(485, 2406884)
(490, 2385936)
(495, 2349282)
(500, 2380575)
(505, 2335551)
(510, 2371698)
(515, 2364100)
(520, 2386933)
(525, 2437221)
(530, 2373324)
(535, 2518352)
(540, 2513287)
(545, 2480801)
(550, 2461636)
(555, 2496877)
(560, 2494828)
(565, 2457379)
(570, 2480909)
(575, 2556850)
(580, 2535455)
(585, 2456106)
(590, 2479301)
(595, 2541534)
(600, 2545181)
(605, 2601468)
(610, 2560392)
(615, 2566032)
(620, 2537171)
(625, 2509370)
(630, 2550606)
(635, 2596727)
(640, 2620038)
(645, 2513304)
(650, 2590078)
(655, 2608443)
(670, 2674026)
(675, 2567348)
(680, 2640202)
(685, 2695975)
(690, 2722711)
(695, 2802488)
(700, 2682172)
(705, 2663031)
(710, 2728938)
(715, 2890100)
(720, 2726985)
(725, 2788379)
(730, 2775277)
(735, 2771943)
(740, 2775558)
(745, 2773918)
(750, 2769935)
(755, 2834469)
(760, 2796223)
(765, 2758863)
(770, 2961882)
(775, 2867514)
(780, 2827865)
(785, 2923700)
(790, 2907119)
(795, 2913922)
(800, 2816685)
(805, 2853518)
(810, 2995992)
(815, 2941535)
(820, 2969663)
(825, 3056180)
(830, 2986595)
(835, 3040947)
(840, 2929194)
(845, 2904161)
(850, 3011841)
(855, 2967323)
(860, 2949465)
(865, 3080722)
(870, 2983851)
(875, 3078271)
(880, 3077355)
(885, 3128776)
(890, 3166059)
(895, 3124289)
(900, 3079251)
(905, 3139534)
(910, 3136316)
(915, 3081633)
(920, 3237443)
(925, 3203417)
(930, 3187791)
(935, 3228756)
(940, 3237445)
(945, 3283435)
(950, 3196817)
(955, 3321511)
(960, 3106267)
(965, 3270354)
(970, 3241044)
(975, 3353070)
(980, 3312727)
(985, 3332181)
(990, 3299413)
(995, 3204416)
(1000, 3302949)



==> Data/LO-n400-r7.txt <==
(100, 5912093)
(105, 5469572)
(110, 5108592)
(115, 4997346)
(120, 4587637)
(125, 4626442)
(130, 4497402)
(135, 4112666)
(140, 4288227)
(145, 4095068)
(150, 3703802)
(155, 3893528)
(160, 3614566)
(165, 3556755)
(170, 3500271)
(175, 3431792)
(180, 3423342)
(185, 3433787)
(190, 3423702)
(195, 3451460)
(200, 3394556)
(205, 3328224)
(210, 3340530)
(215, 3200819)
(220, 3316190)
(225, 3365155)
(230, 3318423)
(235, 3255132)
(240, 3375110)
(245, 3225557)
(250, 3289712)
(255, 3268932)
(260, 3189335)
(265, 3242826)
(270, 3239133)
(275, 3201789)
(280, 3175143)
(285, 3230651)
(290, 3292896)
(295, 3170168)
(300, 3258989)
(305, 3096828)
(310, 3178561)
(315, 3014764)
(320, 2987537)
(325, 2934114)
(330, 2992296)
(335, 3096030)
(340, 2914415)
(345, 3092904)
(350, 2798831)
(355, 2960783)
(360, 2843699)
(365, 2868540)
(370, 2894550)
(375, 2691874)
(380, 2867812)
(385, 2816809)
(390, 2948626)
(395, 2775804)
(400, 2921894)
(405, 2819538)
(410, 2841910)
(415, 2753500)
(420, 2857817)
(425, 2779670)
(430, 2842047)
(435, 2998303)
(440, 2741548)
(445, 2749563)
(450, 2831603)
(455, 2888743)
(460, 2860370)
(465, 2918789)
(470, 2764603)
(475, 2840592)
(480, 2865002)
(485, 2791363)
(490, 2743163)
(495, 2949025)
(500, 2785087)
(505, 2876129)
(510, 2841170)
(515, 2847947)
(520, 2782740)
(525, 2873208)
(530, 2727696)
(535, 2749458)
(540, 2842766)
(545, 2746168)
(550, 2856138)
(555, 2896877)
(560, 2814828)
(565, 2957379)
(570, 2790909)
(575, 2986850)
(580, 2855455)
(585, 2956106)
(590, 2999301)
(595, 2971534)
(600, 3015181)
(605, 3031468)
(610, 3020392)
(615, 3056032)
(620, 3047171)
(625, 3039370)
(630, 3070606)
(635, 3066727)
(640, 3090038)
(645, 3083304)
(650, 3080078)
(655, 3107233)
(660, 3078633)
(665, 3105971)
(670, 3087316)
(675, 3002363)
(680, 3010202)
(685, 3035975)
(690, 3022711)
(695, 3062488)
(700, 3102172)
(705, 3073031)
(710, 3168938)
(715, 3120100)
(720, 3136985)
(725, 3248379)
(730, 3185277)
(735, 3261943)
(740, 3255558)
(745, 3183918)
(750, 3249935)
(755, 3284469)
(760, 3316223)
(765, 3298863)
(770, 3281882)
(775, 3337514)
(780, 3327865)
(785, 3303700)
(790, 3327119)
(795, 3293922)
(800, 3346685)
(805, 3344321)
(810, 3176522)
(815, 3447022)
(820, 3388737)
(825, 3369564)
(830, 3356595)
(835, 3340947)
(840, 3379194)
(845, 3384161)
(850, 3371841)
(855, 3397323)
(860, 3429465)
(865, 3410722)
(870, 3453851)
(875, 3448271)
(880, 3467355)
(885, 3458776)
(890, 3486059)
(895, 3464289)
(900, 3499251)
(905, 3489534)
(910, 3496316)
(915, 3514354)
(920, 3613691)
(925, 3580545)
(930, 3678971)
(935, 3728756)
(940, 3737445)
(945, 3783435)
(950, 3696817)
(955, 3821511)
(960, 3606267)
(965, 3770354)
(970, 3741044)
(975, 3853070)
(980, 3912727)
(985, 3832181)
(990, 3999413)
(995, 4004416)
(1000, 4102949)


==> Data/LO-n500-r10.txt <==
(100, 8551606)
(101, 8516531)
(102, 8481500)
(103, 8446439)
(104, 8411386)
(105, 8376343)
(106, 8341306)
(107, 8306301)
(108, 8271224)
(109, 8236140)
(110, 8201099)
(111, 8166030)
(112, 8131004)
(113, 8095969)
(114, 8060937)
(115, 8025872)
(116, 7990800)
(117, 7955793)
(118, 7920759)
(119, 7885745)
(120, 7850663)
(121, 7815610)
(122, 7780603)
(123, 7745544)
(124, 7710493)
(125, 7675396)
(126, 7640383)
(127, 7605284)
(128, 7570195)
(129, 7535100)
(130, 7500039)
(131, 7464997)
(132, 7429975)
(133, 7394887)
(134, 7359816)
(135, 7324721)
(136, 7289708)
(137, 7254655)
(138, 7219591)
(139, 7184583)
(140, 7149525)
(141, 7114471)
(142, 7079386)
(143, 7044377)
(144, 7009366)
(145, 6974293)
(146, 6939214)
(147, 6904157)
(148, 6869133)
(149, 6834052)
(150, 6799045)
(151, 6764022)
(152, 6728972)
(153, 6693914)
(154, 6658820)
(155, 6623721)
(156, 6588714)
(157, 6553648)
(158, 6518610)
(159, 6483563)
(160, 6448490)
(161, 6413417)
(162, 6378399)
(163, 6343325)
(164, 6308303)
(165, 6273285)
(166, 6238206)
(167, 6203153)
(168, 6168110)
(169, 6133101)
(170, 6098079)
(171, 6062982)
(172, 6027939)
(173, 5992879)
(174, 5957801)
(175, 5922748)
(176, 5887700)
(177, 5852602)
(178, 5817504)
(179, 5782503)
(180, 5747424)
(181, 5712328)
(182, 5677251)
(183, 5642201)
(184, 5607102)
(185, 5572074)
(186, 5537013)
(187, 5501953)
(188, 5466861)
(189, 5431848)
(190, 5396771)
(191, 5361724)
(192, 5326626)
(193, 5291578)
(194, 5256483)
(195, 5221414)
(196, 5186392)
(197, 5151322)
(198, 5116291)
(199, 5081197)
(200, 5046131)
(201, 5011121)
(202, 4976102)
(203, 4941064)
(204, 4906052)
(205, 4870972)
(206, 4835969)
(207, 4800874)
(208, 4765807)
(209, 4730757)
(210, 4695733)
(211, 4660705)
(212, 4625660)
(213, 4590563)
(214, 4555474)
(215, 4520435)
(216, 4485352)
(217, 4450257)
(218, 4415226)
(219, 4380181)
(220, 4345166)
(221, 4310138)
(222, 4275138)
(223, 4240109)
(224, 4205035)
(225, 4170010)
(226, 4134924)
(227, 4099896)
(228, 4064844)
(229, 4029775)
(230, 3994700)
(231, 3959624)
(232, 3924526)
(233, 3889439)
(234, 3854356)
(235, 3819339)
(236, 3784278)
(237, 3749277)
(238, 3714259)
(239, 3679221)
(240, 3644169)
(241, 3609142)
(242, 3574103)
(243, 3539097)
(244, 3504036)
(245, 3468994)
(246, 3433938)
(247, 3405900)
(248, 3377820)
(249, 3349818)
(250, 3328725)
(251, 3307692)
(252, 3286690)
(253, 3265615)
(254, 3251572)
(255, 3237526)
(256, 3223505)
(257, 3209440)
(258, 3195440)
(259, 3188364)
(260, 3181293)
(261, 3174205)
(262, 3167164)
(263, 3160083)
(264, 3153009)
(265, 3158348)
(266, 3154252)
(267, 3171017)
(268, 3177450)
(269, 3179458)
(270, 3191805)
(271, 3185884)
(272, 3196226)
(273, 3198054)
(274, 3211935)
(275, 3209383)
(276, 3215446)
(277, 3220416)
(278, 3232853)
(279, 3226277)
(280, 3236348)
(281, 3243990)
(282, 3252562)
(283, 3261101)
(284, 3258700)
(285, 3265060)
(286, 3264710)
(287, 3282339)
(288, 3288107)
(289, 3284068)
(290, 3292175)
(291, 3290033)
(292, 3317661)
(293, 3307425)
(294, 3315734)
(295, 3321496)
(296, 3333246)
(297, 3336021)
(298, 3329925)
(299, 3346621)
(300, 3342892)
(301, 3344022)
(302, 3349678)
(303, 3354853)
(304, 3367851)
(305, 3378885)
(306, 3381520)
(307, 3384024)
(308, 3395056)
(309, 3396553)
(310, 3402483)
(311, 3413547)
(312, 3406131)
(313, 3415660)
(314, 3426761)
(315, 3426831)
(316, 3426284)
(317, 3431905)
(318, 3444637)
(319, 3446424)
(320, 3461528)
(321, 3458653)
(322, 3466852)
(323, 3470963)
(324, 3477979)
(325, 3474407)
(326, 3482694)
(327, 3492916)
(328, 3490676)
(329, 3499371)
(330, 3506210)
(331, 3528775)
(332, 3523641)
(333, 3531062)
(334, 3535241)
(335, 3536598)
(336, 3535023)
(337, 3543273)
(338, 3557286)
(339, 3561622)
(340, 3554862)
(341, 3569783)
(342, 3576630)
(343, 3575927)
(344, 3576865)
(345, 3598246)
(346, 3604281)
(347, 3599541)
(348, 3605078)
(349, 3618724)
(350, 3620741)
(351, 3617768)
(352, 3623580)
(353, 3628814)
(354, 3643477)
(355, 3636226)
(356, 3647828)
(357, 3662323)
(358, 3668829)
(359, 3669636)
(360, 3676340)
(361, 3679534)
(362, 3682926)
(363, 3689467)
(364, 3691529)
(365, 3694091)
(366, 3697016)
(367, 3707494)
(368, 3716859)
(369, 3713617)
(370, 3735037)
(371, 3737603)
(372, 3744202)
(373, 3740915)
(374, 3744311)
(375, 3750261)
(376, 3758467)
(377, 3762778)
(378, 3774086)
(379, 3779218)
(380, 3777005)
(381, 3785347)
(382, 3786120)
(383, 3814821)
(384, 3809764)
(385, 3805110)
(386, 3806427)
(387, 3821527)
(388, 3826449)
(389, 3824241)
(390, 3835080)
(391, 3841676)
(392, 3849067)
(393, 3843319)
(394, 3851394)
(395, 3855927)
(396, 3877831)
(397, 3873770)
(398, 3883762)
(399, 3879852)
(400, 3892569)
(401, 3892426)
(402, 3896151)
(403, 3910397)
(404, 3913521)
(405, 3919008)
(406, 3915738)
(407, 3922001)
(408, 3930372)
(409, 3944805)
(410, 3944674)
(411, 3945864)
(412, 3948670)
(413, 3965747)
(414, 3960545)
(415, 3966748)
(416, 3974253)
(417, 3980359)
(418, 3978047)
(419, 3988888)
(420, 3999341)
(421, 4002948)
(422, 4000315)
(423, 4018159)
(424, 4014532)
(425, 4026369)
(426, 4027233)
(427, 4040490)
(428, 4038226)
(429, 4044062)
(430, 4044902)
(431, 4053769)
(432, 4065968)
(433, 4069047)
(434, 4068698)
(435, 4067377)
(436, 4090961)
(437, 4082311)
(438, 4097392)
(439, 4100666)
(440, 4105073)
(441, 4109873)
(442, 4120890)
(443, 4122983)
(444, 4124834)
(445, 4129063)
(446, 4132338)
(447, 4136721)
(448, 4157097)
(449, 4154579)
(450, 4164882)
(451, 4160481)
(452, 4170172)
(453, 4169177)
(454, 4176114)
(455, 4188737)
(456, 4183033)
(457, 4197340)
(458, 4203139)
(459, 4208693)
(460, 4205222)
(461, 4225446)
(462, 4221416)
(463, 4228606)
(464, 4231781)
(465, 4232368)
(466, 4248330)
(467, 4246502)
(468, 4251976)
(469, 4259395)
(470, 4259355)
(471, 4275690)
(472, 4267930)
(473, 4273737)
(474, 4290680)
(475, 4299979)
(476, 4304947)
(477, 4301598)
(478, 4305192)
(479, 4310515)
(480, 4313191)
(481, 4321969)
(482, 4333030)
(483, 4340330)
(484, 4339569)
(485, 4337577)
(486, 4355913)
(487, 4374597)
(488, 4371805)
(489, 4375916)
(490, 4376440)
(491, 4378722)
(492, 4379495)
(493, 4384543)
(494, 4400520)
(495, 4402931)
(496, 4399974)
(497, 4415505)
(498, 4410930)
(499, 4423625)
(500, 4422861)
(501, 4433405)
(502, 4445790)
(503, 4447358)
(504, 4450145)
(505, 4459430)
(506, 4463691)
(507, 4466527)
(508, 4467395)
(509, 4470230)
(510, 4484894)
(511, 4486954)
(512, 4490060)
(513, 4510717)
(514, 4505026)
(515, 4505824)
(516, 4515987)
(517, 4518640)
(518, 4533011)
(519, 4533866)
(520, 4532128)
(521, 4545638)
(522, 4540122)
(523, 4552678)
(524, 4562734)
(525, 4556696)
(526, 4578080)
(527, 4573643)
(528, 4574583)
(529, 4586470)
(530, 4584689)
(531, 4598391)
(532, 4607248)
(533, 4612779)
(534, 4608069)
(535, 4618128)
(536, 4627976)
(537, 4622455)
(538, 4630392)
(539, 4636125)
(540, 4644965)
(541, 4647387)
(542, 4650169)
(543, 4667087)
(544, 4658761)
(545, 4675870)
(546, 4670024)
(547, 4685283)
(548, 4681483)
(549, 4688470)
(550, 4696093)
(551, 4704076)
(552, 4719595)
(553, 4718115)
(554, 4718576)
(555, 4727614)
(556, 4736694)
(557, 4741982)
(558, 4748169)
(559, 4753117)
(560, 4753748)
(561, 4753043)
(562, 4763238)
(563, 4771140)
(564, 4771036)
(565, 4771454)
(566, 4789515)
(567, 4794197)
(568, 4799133)
(569, 4796387)
(570, 4801735)
(571, 4805471)
(572, 4815297)
(573, 4822031)
(574, 4822605)
(575, 4830510)
(576, 4834221)
(577, 4842533)
(578, 4842075)
(579, 4857106)
(580, 4855849)
(581, 4873054)
(582, 4867383)
(583, 4876736)
(584, 4882419)
(585, 4890826)
(586, 4885502)
(587, 4898828)
(588, 4907512)
(589, 4903246)
(590, 4916552)
(591, 4917312)
(592, 4930936)
(593, 4930823)
(594, 4934514)
(595, 4937903)
(596, 4951783)
(597, 4944851)
(598, 4963052)
(599, 4961788)
(600, 4965734)
(601, 4969254)
(602, 4981667)
(603, 4986883)
(604, 5007136)
(605, 4990002)
(606, 5001729)
(607, 5002030)
(608, 5013289)
(609, 5023081)
(610, 5028412)
(611, 5029859)
(612, 5036775)
(613, 5034902)
(614, 5040681)
(615, 5048261)
(616, 5046250)
(617, 5056684)
(618, 5062581)
(619, 5079242)
(620, 5084086)
(621, 5089615)
(622, 5090382)
(623, 5095323)
(624, 5099254)
(625, 5098800)
(626, 5102153)
(627, 5114843)
(628, 5117498)
(629, 5118973)
(630, 5125378)
(631, 5143504)
(632, 5143437)
(633, 5142175)
(634, 5159013)
(635, 5155574)
(636, 5160945)
(637, 5169329)
(638, 5176279)
(639, 5172728)
(640, 5182350)
(641, 5189573)
(642, 5186073)
(643, 5212662)
(644, 5202989)
(645, 5211685)
(646, 5225815)
(647, 5219051)
(648, 5221783)
(649, 5231681)
(650, 5236600)
(651, 5250582)
(652, 5245978)
(653, 5250287)
(654, 5264189)
(655, 5258438)
(656, 5268699)
(657, 5286003)
(658, 5287984)
(659, 5295919)
(660, 5293092)
(661, 5292862)
(662, 5308883)
(663, 5316130)
(664, 5313105)
(665, 5322349)
(666, 5324671)
(667, 5333522)
(668, 5331029)
(669, 5350330)
(670, 5355631)
(671, 5361325)
(672, 5352710)
(673, 5371114)
(674, 5368200)
(675, 5370002)
(676, 5380546)
(677, 5386699)
(678, 5391868)
(679, 5396489)
(680, 5396096)
(681, 5401073)
(682, 5414756)
(683, 5424660)
(684, 5425541)
(685, 5436533)
(686, 5427058)
(687, 5436715)
(688, 5440063)
(689, 5442457)
(690, 5451546)
(691, 5462056)
(692, 5462796)
(693, 5464330)
(694, 5476966)
(695, 5484821)
(696, 5483984)
(697, 5494012)
(698, 5505608)
(699, 5507340)
(700, 5516599)
(701, 5508385)
(702, 5525852)
(703, 5521475)
(704, 5523012)
(705, 5536237)
(706, 5543591)
(707, 5550753)
(708, 5546517)
(709, 5559050)
(710, 5565665)
(711, 5571113)
(712, 5582170)
(713, 5582388)
(714, 5584165)
(715, 5594565)
(716, 5597321)
(717, 5603198)
(718, 5599593)
(719, 5615737)
(720, 5618997)
(721, 5619500)
(722, 5634637)
(723, 5633608)
(724, 5645637)
(725, 5644776)
(726, 5650116)
(727, 5651215)
(728, 5655425)
(729, 5663697)
(730, 5665142)
(731, 5669957)
(732, 5680165)
(733, 5679045)
(734, 5704472)
(735, 5704792)
(736, 5708294)
(737, 5705995)
(738, 5718448)
(739, 5716166)
(740, 5731472)
(741, 5730460)
(742, 5728606)
(743, 5734836)
(744, 5744182)
(745, 5754046)
(746, 5762174)
(747, 5754197)
(748, 5769937)
(749, 5773022)
(750, 5776069)
(751, 5785128)
(752, 5783649)
(753, 5788259)
(754, 5806329)
(755, 5800280)
(756, 5814080)
(757, 5817362)
(758, 5819018)
(759, 5820471)
(760, 5838580)
(761, 5845215)
(762, 5842829)
(763, 5854699)
(764, 5861653)
(765, 5864663)
(766, 5866774)
(767, 5875782)
(768, 5871425)
(769, 5880968)
(770, 5879140)
(771, 5888651)
(772, 5888529)
(773, 5894887)
(774, 5910681)
(775, 5918466)
(776, 5914560)
(777, 5924956)
(778, 5934756)
(779, 5936508)
(780, 5948545)
(781, 5941312)
(782, 5947103)
(783, 5949154)
(784, 5960015)
(785, 5963850)
(786, 5981365)
(787, 5979482)
(788, 5993052)
(789, 5995778)
(790, 5996734)
(791, 5996906)
(792, 6007706)
(793, 6004838)
(794, 6023348)
(795, 6021121)
(796, 6019667)
(797, 6035216)
(798, 6033443)
(799, 6037782)
(800, 6047757)
(801, 6057740)
(802, 6063026)
(803, 6066420)
(804, 6077694)
(805, 6070197)
(806, 6076199)
(807, 6093665)
(808, 6095121)
(809, 6090890)
(810, 6101605)
(811, 6109936)
(812, 6112088)
(813, 6128543)
(814, 6130371)
(815, 6126838)
(816, 6133605)
(817, 6136502)
(818, 6147581)
(819, 6151372)
(820, 6163453)
(821, 6159042)
(822, 6169421)
(823, 6172269)
(824, 6174921)
(825, 6183782)
(826, 6187936)
(827, 6195750)
(828, 6203505)
(829, 6210906)
(830, 6214505)
(831, 6210717)
(832, 6219447)
(833, 6226946)
(834, 6236492)
(835, 6232892)
(836, 6246511)
(837, 6253504)
(838, 6262397)
(839, 6262322)
(840, 6263641)
(841, 6278229)
(842, 6276492)
(843, 6289904)
(844, 6292365)
(845, 6290970)
(846, 6292353)
(847, 6296561)
(848, 6308056)
(849, 6315487)
(850, 6318465)
(851, 6321909)
(852, 6328473)
(853, 6336802)
(854, 6338126)
(855, 6348826)
(856, 6349418)
(857, 6359917)
(858, 6358404)
(859, 6373303)
(860, 6371086)
(861, 6383249)
(862, 6389293)
(863, 6390734)
(864, 6408921)
(865, 6405958)
(866, 6413886)
(867, 6410452)
(868, 6423036)
(869, 6419829)
(870, 6421340)
(871, 6430272)
(872, 6433099)
(873, 6442865)
(874, 6445039)
(875, 6460414)
(876, 6463919)
(877, 6477453)
(878, 6470402)
(879, 6476795)
(880, 6481266)
(881, 6482163)
(882, 6487031)
(883, 6502987)
(884, 6503815)
(885, 6508474)
(886, 6511616)
(887, 6522965)
(888, 6518144)
(889, 6529661)
(890, 6539425)
(891, 6543850)
(892, 6550995)
(893, 6546713)
(894, 6557709)
(895, 6562902)
(896, 6575747)
(897, 6574581)
(898, 6582847)
(899, 6576618)
(900, 6593973)
(901, 6598678)
(902, 6596313)
(903, 6611412)
(904, 6614459)
(905, 6624307)
(906, 6619593)
(907, 6627578)
(908, 6634466)
(909, 6639296)
(910, 6637080)
(911, 6654893)
(912, 6659144)
(913, 6656775)
(914, 6670516)
(915, 6670565)
(916, 6679463)
(917, 6681133)
(918, 6690997)
(919, 6690101)
(920, 6693349)
(921, 6704422)
(922, 6716416)
(923, 6721730)
(924, 6720078)
(925, 6722977)
(926, 6732048)
(927, 6738172)
(928, 6746411)
(929, 6743625)
(930, 6758671)
(931, 6764084)
(932, 6764571)
(933, 6763625)
(934, 6767701)
(935, 6772710)
(936, 6780079)
(937, 6785947)
(938, 6797465)
(939, 6803105)
(940, 6797220)
(941, 6813017)
(942, 6820035)
(943, 6829964)
(944, 6826899)
(945, 6839052)
(946, 6838842)
(947, 6839702)
(948, 6847072)
(949, 6851753)
(950, 6861668)
(951, 6867208)
(952, 6874519)
(953, 6876336)
(954, 6882229)
(955, 6901403)
(956, 6887526)
(957, 6897517)
(958, 6902736)
(959, 6905651)
(960, 6907790)
(961, 6914380)
(962, 6921379)
(963, 6934036)
(964, 6934722)
(965, 6937033)
(966, 6938163)
(967, 6956295)
(968, 6974567)
(969, 6972154)
(970, 6972423)
(971, 6968102)
(972, 6986605)
(973, 6985190)
(974, 6995920)
(975, 6991235)
(976, 7000529)
(977, 7006076)
(978, 7008658)
(979, 7020302)
(980, 7025573)
(981, 7048098)
(982, 7035210)
(983, 7046306)
(984, 7046988)
(985, 7048594)
(986, 7055302)
(987, 7065568)
(988, 7072108)
(989, 7063945)
(990, 7068630)
(991, 7087391)
(992, 7084379)
(993, 7090996)
(994, 7102291)
(995, 7099955)
(996, 7115391)
(997, 7122946)
(998, 7113652)
(999, 7120665)
(1000, 7125755)


==> Data/LO-n500-r2.txt <==
(100, 195981)
(101, 196755)
(102, 192677)
(103, 198523)
(104, 196073)
(105, 197101)
(106, 197165)
(107, 202586)
(108, 202102)
(109, 202106)
(110, 209336)
(111, 209303)
(112, 211717)
(113, 213063)
(114, 211351)
(115, 213382)
(116, 215599)
(117, 212112)
(118, 218479)
(119, 219678)
(120, 220361)
(121, 220534)
(122, 220767)
(123, 218721)
(124, 219004)
(125, 224471)
(126, 223827)
(127, 227468)
(128, 228069)
(129, 227713)
(130, 226103)
(131, 229774)
(132, 229311)
(133, 228215)
(134, 231226)
(135, 232504)
(136, 233967)
(137, 232480)
(138, 235260)
(139, 237260)
(140, 236041)
(141, 235987)
(142, 238221)
(143, 239220)
(144, 238113)
(145, 240563)
(146, 242033)
(147, 241860)
(148, 241832)
(149, 241093)
(150, 244439)
(151, 242733)
(152, 243800)
(153, 245504)
(154, 245902)
(155, 245437)
(156, 248549)
(157, 251978)
(158, 253065)
(159, 250571)
(160, 253578)
(161, 253600)
(162, 253527)
(163, 254726)
(164, 254796)
(165, 255392)
(166, 255530)
(167, 255523)
(168, 261338)
(169, 260199)
(170, 261102)
(171, 260919)
(172, 262141)
(173, 262384)
(174, 262832)
(175, 267775)
(176, 267985)
(177, 265226)
(178, 270759)
(179, 269788)
(180, 270684)
(181, 272388)
(182, 273795)
(183, 274279)
(184, 273937)
(185, 274937)
(186, 278421)
(187, 278186)
(188, 278610)
(189, 279496)
(190, 276909)
(191, 282814)
(192, 280736)
(193, 281137)
(194, 281685)
(195, 284187)
(196, 284291)
(197, 282968)
(198, 285707)
(199, 288984)
(200, 287713)
(201, 286861)
(202, 292108)
(203, 291478)
(204, 293521)
(205, 290175)
(206, 292716)
(207, 296370)
(208, 295012)
(209, 298786)
(210, 295966)
(211, 301227)
(212, 303449)
(213, 307571)
(214, 302981)
(215, 303267)
(216, 309547)
(217, 311007)
(218, 310770)
(219, 310031)
(220, 309333)
(221, 313335)
(222, 309358)
(223, 312325)
(224, 314071)
(225, 311783)
(226, 315387)
(227, 316865)
(228, 315689)
(229, 318989)
(230, 319429)
(231, 321145)
(232, 319558)
(233, 318237)
(234, 319256)
(235, 325153)
(236, 325860)
(237, 324002)
(238, 326362)
(239, 329263)
(240, 325718)
(241, 325432)
(242, 330987)
(243, 330122)
(244, 330012)
(245, 333249)
(246, 335557)
(247, 332682)
(248, 334897)
(249, 333160)
(250, 339667)
(251, 339162)
(252, 335973)
(253, 337938)
(254, 339654)
(255, 342837)
(256, 342947)
(257, 342233)
(258, 341322)
(259, 345328)
(260, 343560)
(261, 345738)
(262, 344723)
(263, 349772)
(264, 347319)
(265, 347727)
(266, 349604)
(267, 348050)
(268, 353153)
(269, 352603)
(270, 355391)
(271, 356666)
(272, 355382)
(273, 358091)
(274, 358716)
(275, 361378)
(276, 361664)
(277, 360973)
(278, 362851)
(279, 361866)
(280, 362269)
(281, 364016)
(282, 369915)
(283, 368057)
(284, 369984)
(285, 368007)
(286, 372328)
(287, 370005)
(288, 371506)
(289, 373753)
(290, 374935)
(291, 376465)
(292, 374082)
(293, 378934)
(294, 377613)
(295, 379604)
(296, 378468)
(297, 382195)
(298, 379989)
(299, 381087)
(300, 382956)
(301, 385137)
(302, 384428)
(303, 385131)
(304, 386337)
(305, 386974)
(306, 390559)
(307, 391418)
(308, 387712)
(309, 389348)
(310, 391926)
(311, 391703)
(312, 390949)
(313, 392472)
(314, 395036)
(315, 393730)
(316, 395881)
(317, 396803)
(318, 394663)
(319, 398180)
(320, 397723)
(321, 397198)
(322, 399554)
(323, 398943)
(324, 399163)
(325, 402290)
(326, 403379)
(327, 404197)
(328, 403083)
(329, 404210)
(330, 405208)
(331, 404415)
(332, 408366)
(333, 407348)
(334, 411358)
(335, 412343)
(336, 412145)
(337, 408863)
(338, 412439)
(339, 410667)
(340, 416794)
(341, 414884)
(342, 416424)
(343, 414228)
(344, 418843)
(345, 419899)
(346, 420104)
(347, 421954)
(348, 422162)
(349, 421831)
(350, 420155)
(351, 424285)
(352, 425481)
(353, 424984)
(354, 421968)
(355, 425623)
(356, 428128)
(357, 429282)
(358, 431117)
(359, 430304)
(360, 432074)
(361, 431031)
(362, 433802)
(363, 431808)
(364, 436841)
(365, 434557)
(366, 434419)
(367, 436584)
(368, 436586)
(369, 440698)
(370, 438828)
(371, 440135)
(372, 438711)
(373, 443503)
(374, 442834)
(375, 440160)
(376, 445285)
(377, 445882)
(378, 444335)
(379, 443436)
(380, 446501)
(381, 449755)
(382, 446894)
(383, 448397)
(384, 450496)
(385, 447878)
(386, 449472)
(387, 454119)
(388, 452766)
(389, 451770)
(390, 454654)
(391, 458831)
(392, 455878)
(393, 460675)
(394, 457298)
(395, 458525)
(396, 463242)
(397, 463259)
(398, 460077)
(399, 460717)
(400, 462234)
(401, 465888)
(402, 465126)
(403, 463754)
(404, 468754)
(405, 465354)
(406, 471696)
(407, 470475)
(408, 470098)
(409, 471883)
(410, 473492)
(411, 473067)
(412, 476613)
(413, 476545)
(414, 475617)
(415, 476543)
(416, 479333)
(417, 478994)
(418, 477340)
(419, 482482)
(420, 482008)
(421, 480647)
(422, 484406)
(423, 486407)
(424, 482574)
(425, 488472)
(426, 488917)
(427, 485899)
(428, 488187)
(429, 488400)
(430, 489739)
(431, 491724)
(432, 495039)
(433, 492976)
(434, 495204)
(435, 493726)
(436, 494890)
(437, 495492)
(438, 494887)
(439, 499625)
(440, 496049)
(441, 501836)
(442, 501616)
(443, 498257)
(444, 501458)
(445, 502216)
(446, 505959)
(447, 504512)
(448, 507562)
(449, 507024)
(450, 510239)
(451, 507941)
(452, 510205)
(453, 512582)
(454, 509250)
(455, 510258)
(456, 514653)
(457, 514781)
(458, 513193)
(459, 515410)
(460, 515145)
(461, 516684)
(462, 516829)
(463, 521380)
(464, 517903)
(465, 519403)
(466, 521712)
(467, 522257)
(468, 523621)
(469, 521020)
(470, 525530)
(471, 522543)
(472, 525113)
(473, 524421)
(474, 527565)
(475, 528138)
(476, 526437)
(477, 527139)
(478, 531652)
(479, 530066)
(480, 529272)
(481, 531935)
(482, 533980)
(483, 534315)
(484, 531681)
(485, 534806)
(486, 535837)
(487, 534817)
(488, 535011)
(489, 539946)
(490, 541358)
(491, 537983)
(492, 540456)
(493, 543934)
(494, 544529)
(495, 544600)
(496, 545032)
(497, 544415)
(498, 547309)
(499, 550271)
(500, 547053)
(501, 547706)
(502, 551058)
(503, 548146)
(504, 552738)
(505, 554504)
(506, 551764)
(507, 555710)
(508, 556534)
(509, 554263)
(510, 554269)
(511, 560532)
(512, 558231)
(513, 561046)
(514, 560540)
(515, 563474)
(516, 562517)
(517, 562865)
(518, 563032)
(519, 566388)
(520, 562505)
(521, 564938)
(522, 567926)
(523, 569636)
(524, 566475)
(525, 571107)
(526, 567957)
(527, 567615)
(528, 569902)
(529, 572139)
(530, 572970)
(531, 571101)
(532, 572718)
(533, 572585)
(534, 573079)
(535, 575078)
(536, 575491)
(537, 574020)
(538, 575062)
(539, 577037)
(540, 576971)
(541, 578457)
(542, 577538)
(543, 577924)
(544, 579275)
(545, 579811)
(546, 581638)
(547, 581473)
(548, 581791)
(549, 583426)
(550, 585223)
(551, 583296)
(552, 585199)
(553, 584484)
(554, 585038)
(555, 590303)
(556, 590498)
(557, 588254)
(558, 590899)
(559, 588757)
(560, 591474)
(561, 593481)
(562, 591331)
(563, 595056)
(564, 594751)
(565, 596531)
(566, 594222)
(567, 594448)
(568, 597567)
(569, 599847)
(570, 596585)
(571, 600616)
(572, 602030)
(573, 603146)
(574, 600261)
(575, 607274)
(576, 606762)
(577, 603226)
(578, 609849)
(579, 608125)
(580, 608014)
(581, 609628)
(582, 612987)
(583, 610923)
(584, 612322)
(585, 611545)
(586, 613582)
(587, 617143)
(588, 619416)
(589, 616437)
(590, 618722)
(591, 622103)
(592, 621379)
(593, 624407)
(594, 626846)
(595, 623864)
(596, 622895)
(597, 627291)
(598, 624934)
(599, 628450)
(600, 628048)
(601, 631437)
(602, 627886)
(603, 630644)
(604, 629567)
(605, 629269)
(606, 630349)
(607, 635311)
(608, 634006)
(609, 632345)
(610, 637065)
(611, 636371)
(612, 635934)
(613, 637330)
(614, 640248)
(615, 640394)
(616, 639685)
(617, 640760)
(618, 641608)
(619, 643478)
(620, 642119)
(621, 641626)
(622, 643353)
(623, 645040)
(624, 645895)
(625, 646370)
(626, 644594)
(627, 648319)
(628, 649504)
(629, 648229)
(630, 649278)
(631, 649287)
(632, 650528)
(633, 654607)
(634, 651183)
(635, 656001)
(636, 651805)
(637, 654092)
(638, 657583)
(639, 654885)
(640, 659741)
(641, 659091)
(642, 658248)
(643, 657502)
(644, 660309)
(645, 662687)
(646, 660711)
(647, 663953)
(648, 662893)
(649, 663532)
(650, 666185)
(651, 666926)
(652, 666091)
(653, 669086)
(654, 665647)
(655, 669384)
(656, 667090)
(657, 672287)
(658, 671191)
(659, 671397)
(660, 673074)
(661, 676080)
(662, 674910)
(663, 674003)
(664, 678824)
(665, 674040)
(666, 678856)
(667, 677106)
(668, 680455)
(669, 679496)
(670, 680013)
(671, 682477)
(672, 680150)
(673, 684141)
(674, 685191)
(675, 684951)
(676, 685686)
(677, 683942)
(678, 686124)
(679, 685240)
(680, 688439)
(681, 687397)
(682, 689900)
(683, 692426)
(684, 690249)
(685, 690077)
(686, 690087)
(687, 693569)
(688, 694507)
(689, 693216)
(690, 695517)
(691, 693818)
(692, 695127)
(693, 699009)
(694, 700562)
(695, 696885)
(696, 699495)
(697, 700662)
(698, 701108)
(699, 700758)
(700, 701798)
(701, 702705)
(702, 705013)
(703, 704052)
(704, 708733)
(705, 710443)
(706, 706921)
(707, 708609)
(708, 708787)
(709, 709624)
(710, 711590)
(711, 716221)
(712, 714527)
(713, 717076)
(714, 718078)
(715, 715271)
(716, 715036)
(717, 717112)
(718, 716961)
(719, 722318)
(720, 722319)
(721, 721909)
(722, 721682)
(723, 722048)
(724, 721711)
(725, 725134)
(726, 724566)
(727, 725468)
(728, 724281)
(729, 725475)
(730, 727762)
(731, 728696)
(732, 728771)
(733, 730135)
(734, 728070)
(735, 731976)
(736, 732085)
(737, 729256)
(738, 731168)
(739, 735879)
(740, 736779)
(741, 735640)
(742, 736187)
(743, 741843)
(744, 742832)
(745, 740279)
(746, 740270)
(747, 744037)
(748, 741698)
(749, 745463)
(750, 747246)
(751, 745649)
(752, 745080)
(753, 745709)
(754, 745895)
(755, 747169)
(756, 752594)
(757, 752597)
(758, 751064)
(759, 753629)
(760, 757397)
(761, 755590)
(762, 754147)
(763, 754992)
(764, 756293)
(765, 758011)
(766, 755935)
(767, 756642)
(768, 759374)
(769, 761020)
(770, 760028)
(771, 761533)
(772, 762139)
(773, 764614)
(774, 762739)
(775, 762582)
(776, 764587)
(777, 766310)
(778, 764292)
(779, 766372)
(780, 769152)
(781, 770443)
(782, 771308)
(783, 774990)
(784, 775714)
(785, 776787)
(786, 774560)
(787, 777538)
(788, 778843)
(789, 776163)
(790, 780025)
(791, 781640)
(792, 781448)
(793, 782528)
(794, 784288)
(795, 784515)
(796, 785037)
(797, 786509)
(798, 784706)
(799, 787173)
(800, 784746)
(801, 785742)
(802, 786978)
(803, 790042)
(804, 789937)
(805, 790875)
(806, 790449)
(807, 792648)
(808, 793619)
(809, 795610)
(810, 793562)
(811, 798123)
(812, 795086)
(813, 798937)
(814, 798896)
(815, 797147)
(816, 802173)
(817, 799404)
(818, 801010)
(819, 806491)
(820, 804366)
(821, 806491)
(822, 808797)
(823, 804580)
(824, 805908)
(825, 807404)
(826, 812678)
(827, 809054)
(828, 811453)
(829, 810596)
(830, 813189)
(831, 813948)
(832, 813315)
(833, 814012)
(834, 816539)
(835, 818339)
(836, 816415)
(837, 820127)
(838, 819962)
(839, 822575)
(840, 819860)
(841, 820602)
(842, 823990)
(843, 824112)
(844, 827225)
(845, 827209)
(846, 827445)
(847, 832801)
(848, 833667)
(849, 831100)
(850, 831699)
(851, 831881)
(852, 833028)
(853, 831583)
(854, 834319)
(855, 836430)
(856, 837746)
(857, 835213)
(858, 839275)
(859, 839113)
(860, 840998)
(861, 840684)
(862, 839928)
(863, 840057)
(864, 842657)
(865, 841551)
(866, 841462)
(867, 844263)
(868, 846026)
(869, 846592)
(870, 847493)
(871, 849726)
(872, 847231)
(873, 848379)
(874, 849722)
(875, 854906)
(876, 853027)
(877, 852470)
(878, 856664)
(879, 855144)
(880, 857268)
(881, 857323)
(882, 855475)
(883, 858502)
(884, 858303)
(885, 859463)
(886, 861843)
(887, 862755)
(888, 860725)
(889, 862580)
(890, 865444)
(891, 868361)
(892, 867354)
(893, 865963)
(894, 871417)
(895, 870786)
(896, 871285)
(897, 870600)
(898, 872804)
(899, 873268)
(900, 873642)
(901, 875545)
(902, 873035)
(903, 876227)
(904, 878486)
(905, 875748)
(906, 879119)
(907, 880003)
(908, 879518)
(909, 882826)
(910, 879530)
(911, 880347)
(912, 884771)
(913, 884222)
(914, 887450)
(915, 888142)
(916, 890048)
(917, 891263)
(918, 887831)
(919, 893673)
(920, 890705)
(921, 895119)
(922, 896030)
(923, 890925)
(924, 893079)
(925, 898463)
(926, 899300)
(927, 898477)
(928, 899244)
(929, 901521)
(930, 898914)
(931, 899519)
(932, 904289)
(933, 903040)
(934, 905829)
(935, 907054)
(936, 907399)
(937, 905058)
(938, 904940)
(939, 907619)
(940, 905940)
(941, 906722)
(942, 912435)
(943, 912521)
(944, 911991)
(945, 911050)
(946, 915459)
(947, 912448)
(948, 915567)
(949, 913502)
(950, 917475)
(951, 916874)
(952, 917052)
(953, 919135)
(954, 920421)
(955, 922707)
(956, 922826)
(957, 920198)
(958, 923195)
(959, 923264)
(960, 922084)
(961, 927481)
(962, 927327)
(963, 927677)
(964, 925298)
(965, 926958)
(966, 930498)
(967, 927850)
(968, 930007)
(969, 936677)
(970, 936641)
(971, 938960)
(972, 934498)
(973, 934707)
(974, 939977)
(975, 940330)
(976, 939129)
(977, 944339)
(978, 942068)
(979, 943609)
(980, 944406)
(981, 944474)
(982, 946352)
(983, 948232)
(984, 946690)
(985, 948311)
(986, 947042)
(987, 952017)
(988, 955406)
(989, 957034)
(990, 952716)
(991, 960414)
(992, 959515)
(993, 960601)
(994, 960588)
(995, 960260)
(996, 959315)
(997, 965412)
(998, 965334)
(999, 965357)
(1000, 965326)


==> Data/LO-n500-r3.txt <==
(100, 502945)
(101, 502307)
(102, 504636)
(103, 501851)
(104, 514446)
(105, 509007)
(106, 508586)
(107, 517534)
(108, 519534)
(109, 518832)
(110, 516903)
(111, 524897)
(112, 524999)
(113, 523167)
(114, 528413)
(115, 528177)
(116, 527629)
(117, 537335)
(118, 536853)
(119, 541498)
(120, 541613)
(121, 539635)
(122, 545044)
(123, 549522)
(124, 545887)
(125, 551797)
(126, 558706)
(127, 557627)
(128, 556656)
(129, 562373)
(130, 561009)
(131, 571149)
(132, 573306)
(133, 567776)
(134, 575129)
(135, 569662)
(136, 574627)
(137, 578629)
(138, 574186)
(139, 581836)
(140, 581455)
(141, 585946)
(142, 585572)
(143, 587762)
(144, 587970)
(145, 586953)
(146, 588800)
(147, 590994)
(148, 593780)
(149, 605761)
(150, 605931)
(151, 603855)
(152, 612461)
(153, 604533)
(154, 606259)
(155, 615768)
(156, 613489)
(157, 620103)
(158, 625557)
(159, 626931)
(160, 621430)
(161, 626654)
(162, 626492)
(163, 636032)
(164, 631376)
(165, 638320)
(166, 638410)
(167, 638667)
(168, 639224)
(169, 642218)
(170, 647109)
(171, 644817)
(172, 647596)
(173, 653787)
(174, 653083)
(175, 652558)
(176, 655157)
(177, 660912)
(178, 661062)
(179, 656739)
(180, 658923)
(181, 662336)
(182, 662381)
(183, 666451)
(184, 670084)
(185, 668648)
(186, 674868)
(187, 675937)
(188, 676434)
(189, 681622)
(190, 684638)
(191, 680604)
(192, 684563)
(193, 687160)
(194, 692400)
(195, 694561)
(196, 696766)
(197, 695524)
(198, 700438)
(199, 700369)
(200, 697945)
(201, 708477)
(202, 707273)
(203, 713937)
(204, 708902)
(205, 717295)
(206, 715317)
(207, 714386)
(208, 714765)
(209, 724146)
(210, 725540)
(211, 720708)
(212, 726594)
(213, 728195)
(214, 733117)
(215, 730579)
(216, 730735)
(217, 740426)
(218, 733995)
(219, 736433)
(220, 743838)
(221, 740304)
(222, 748654)
(223, 744117)
(224, 752033)
(225, 752262)
(226, 752435)
(227, 756452)
(228, 762161)
(229, 762942)
(230, 762312)
(231, 766003)
(232, 764269)
(233, 770424)
(234, 769671)
(235, 770581)
(236, 769939)
(237, 772980)
(238, 775268)
(239, 776824)
(240, 783783)
(241, 787279)
(242, 787310)
(243, 788719)
(244, 792805)
(245, 795522)
(246, 794442)
(247, 800615)
(248, 804458)
(249, 802135)
(250, 802813)
(251, 806787)
(252, 805204)
(253, 805417)
(254, 813515)
(255, 814008)
(256, 815875)
(257, 817999)
(258, 814977)
(259, 816039)
(260, 817790)
(261, 822668)
(262, 823770)
(263, 828222)
(264, 828872)
(265, 830461)
(266, 828463)
(267, 835768)
(268, 831894)
(269, 837293)
(270, 834320)
(271, 844650)
(272, 845351)
(273, 840587)
(274, 846651)
(275, 853652)
(276, 847940)
(277, 851803)
(278, 850467)
(279, 856673)
(280, 854924)
(281, 856213)
(282, 860352)
(283, 867740)
(284, 869708)
(285, 864544)
(286, 871482)
(287, 868181)
(288, 868753)
(289, 872240)
(290, 878349)
(291, 875333)
(292, 879861)
(293, 880571)
(294, 888016)
(295, 889659)
(296, 885836)
(297, 893263)
(298, 887303)
(299, 892513)
(300, 897567)
(301, 898780)
(302, 897346)
(303, 904598)
(304, 900491)
(305, 903051)
(306, 908372)
(307, 907037)
(308, 907406)
(309, 914642)
(310, 919096)
(311, 913521)
(312, 914371)
(313, 917291)
(314, 927918)
(315, 925955)
(316, 928197)
(317, 933940)
(318, 929217)
(319, 938566)
(320, 940422)
(321, 938442)
(322, 942002)
(323, 944523)
(324, 940732)
(325, 947997)
(326, 948275)
(327, 946666)
(328, 951526)
(329, 952979)
(330, 958258)
(331, 955587)
(332, 956648)
(333, 961500)
(334, 961683)
(335, 965155)
(336, 965243)
(337, 964001)
(338, 969344)
(339, 971023)
(340, 977212)
(341, 972251)
(342, 982838)
(343, 977614)
(344, 981210)
(345, 981126)
(346, 981811)
(347, 987732)
(348, 992662)
(349, 992897)
(350, 991172)
(351, 990561)
(352, 992738)
(353, 1000245)
(354, 1004743)
(355, 1004570)
(356, 1002265)
(357, 1005628)
(358, 1007731)
(359, 1014427)
(360, 1016494)
(361, 1018112)
(362, 1024281)
(363, 1021331)
(364, 1020094)
(365, 1023131)
(366, 1028552)
(367, 1027452)
(368, 1032500)
(369, 1034277)
(370, 1033778)
(371, 1037962)
(372, 1040742)
(373, 1037010)
(374, 1040918)
(375, 1046127)
(376, 1051695)
(377, 1047855)
(378, 1049731)
(379, 1053686)
(380, 1053013)
(381, 1059741)
(382, 1059802)
(383, 1060697)
(384, 1058043)
(385, 1059856)
(386, 1067715)
(387, 1067467)
(388, 1073061)
(389, 1068156)
(390, 1074787)
(391, 1071192)
(392, 1079769)
(393, 1080832)
(394, 1086514)
(395, 1084626)
(396, 1082402)
(397, 1085219)
(398, 1088173)
(399, 1095064)
(400, 1095311)
(401, 1099868)
(402, 1102877)
(403, 1100342)
(404, 1102148)
(405, 1101887)
(406, 1101747)
(407, 1104174)
(408, 1113444)
(409, 1115102)
(410, 1110216)
(411, 1113263)
(412, 1120714)
(413, 1115255)
(414, 1117963)
(415, 1118870)
(416, 1121507)
(417, 1122678)
(418, 1131750)
(419, 1135128)
(420, 1133339)
(421, 1129264)
(422, 1139380)
(423, 1140271)
(424, 1142767)
(425, 1141889)
(426, 1147857)
(427, 1151684)
(428, 1152030)
(429, 1151171)
(430, 1150172)
(431, 1154656)
(432, 1155457)
(433, 1162363)
(434, 1161684)
(435, 1164466)
(436, 1169898)
(437, 1170376)
(438, 1172912)
(439, 1176823)
(440, 1169721)
(441, 1174170)
(442, 1174340)
(443, 1184231)
(444, 1178258)
(445, 1186793)
(446, 1183910)
(447, 1187536)
(448, 1187262)
(449, 1190639)
(450, 1193555)
(451, 1200906)
(452, 1203264)
(453, 1198529)
(454, 1206965)
(455, 1200681)
(456, 1203685)
(457, 1208628)
(458, 1210717)
(459, 1214789)
(460, 1214777)
(461, 1214602)
(462, 1216662)
(463, 1224564)
(464, 1217572)
(465, 1223738)
(466, 1226900)
(467, 1231556)
(468, 1229481)
(469, 1235646)
(470, 1238217)
(471, 1241392)
(472, 1238011)
(473, 1236360)
(474, 1246353)
(475, 1251264)
(476, 1248957)
(477, 1248202)
(478, 1253979)
(479, 1252269)
(480, 1253974)
(481, 1259573)
(482, 1261825)
(483, 1260885)
(484, 1262204)
(485, 1269570)
(486, 1263958)
(487, 1266354)
(488, 1266980)
(489, 1277025)
(490, 1277879)
(491, 1278499)
(492, 1280513)
(493, 1282001)
(494, 1283219)
(495, 1285927)
(496, 1284915)
(497, 1292034)
(498, 1291142)
(499, 1297519)
(500, 1293559)
(501, 1301451)
(502, 1300388)
(503, 1298863)
(504, 1300821)
(505, 1306393)
(506, 1308051)
(507, 1310253)
(508, 1308801)
(509, 1311376)
(510, 1315683)
(511, 1317023)
(512, 1318110)
(513, 1319600)
(514, 1320722)
(515, 1321985)
(516, 1326840)
(517, 1326836)
(518, 1332103)
(519, 1331149)
(520, 1328137)
(521, 1330939)
(522, 1336851)
(523, 1337683)
(524, 1342970)
(525, 1338796)
(526, 1346456)
(527, 1347970)
(528, 1348598)
(529, 1354310)
(530, 1352379)
(531, 1349610)
(532, 1358459)
(533, 1360742)
(534, 1358857)
(535, 1360523)
(536, 1363145)
(537, 1363779)
(538, 1372380)
(539, 1369326)
(540, 1377583)
(541, 1373636)
(542, 1374924)
(543, 1378187)
(544, 1378381)
(545, 1378935)
(546, 1380858)
(547, 1385140)
(548, 1385956)
(549, 1394776)
(550, 1395264)
(551, 1398208)
(552, 1401528)
(553, 1396178)
(554, 1401596)
(555, 1404700)
(556, 1403027)
(557, 1408431)
(558, 1411053)
(559, 1413124)
(560, 1412117)
(561, 1416135)
(562, 1413722)
(563, 1420566)
(564, 1423990)
(565, 1425416)
(566, 1427473)
(567, 1427970)
(568, 1428755)
(569, 1429696)
(570, 1433970)
(571, 1435235)
(572, 1431947)
(573, 1433864)
(574, 1437154)
(575, 1436841)
(576, 1445841)
(577, 1444576)
(578, 1445431)
(579, 1448365)
(580, 1450950)
(581, 1446386)
(582, 1450485)
(583, 1455977)
(584, 1454676)
(585, 1456250)
(586, 1462042)
(587, 1464222)
(588, 1461716)
(589, 1468768)
(590, 1467895)
(591, 1471830)
(592, 1467245)
(593, 1472891)
(594, 1478237)
(595, 1472938)
(596, 1474325)
(597, 1476389)
(598, 1479306)
(599, 1481957)
(600, 1484159)
(601, 1493196)
(602, 1495460)
(603, 1489259)
(604, 1499040)
(605, 1497309)
(606, 1503072)
(607, 1496409)
(608, 1505135)
(609, 1507159)
(610, 1504848)
(611, 1509283)
(612, 1509171)
(613, 1510200)
(614, 1512452)
(615, 1522083)
(616, 1519731)
(617, 1527069)
(618, 1528155)
(619, 1528147)
(620, 1529458)
(621, 1530042)
(622, 1532149)
(623, 1533887)
(624, 1537728)
(625, 1534478)
(626, 1536523)
(627, 1543014)
(628, 1543488)
(629, 1541914)
(630, 1543638)
(631, 1544469)
(632, 1551304)
(633, 1550221)
(634, 1549780)
(635, 1559312)
(636, 1560312)
(637, 1555810)
(638, 1560401)
(639, 1561073)
(640, 1565306)
(641, 1568220)
(642, 1567177)
(643, 1568425)
(644, 1568418)
(645, 1577856)
(646, 1578141)
(647, 1581166)
(648, 1579771)
(649, 1582627)
(650, 1589482)
(651, 1589558)
(652, 1591570)
(653, 1595049)
(654, 1591481)
(655, 1593844)
(656, 1594207)
(657, 1603767)
(658, 1608645)
(659, 1608889)
(660, 1608160)
(661, 1606693)
(662, 1614811)
(663, 1614235)
(664, 1618346)
(665, 1611755)
(666, 1615333)
(667, 1619060)
(668, 1626300)
(669, 1623728)
(670, 1626314)
(671, 1632536)
(672, 1633156)
(673, 1630504)
(674, 1631711)
(675, 1634098)
(676, 1638855)
(677, 1643510)
(678, 1640593)
(679, 1639740)
(680, 1645315)
(681, 1648734)
(682, 1649110)
(683, 1654255)
(684, 1654646)
(685, 1651447)
(686, 1655336)
(687, 1654914)
(688, 1658461)
(689, 1667532)
(690, 1662581)
(691, 1663608)
(692, 1665754)
(693, 1675483)
(694, 1678868)
(695, 1672424)
(696, 1679299)
(697, 1679943)
(698, 1685272)
(699, 1684650)
(700, 1684036)
(701, 1687058)
(702, 1689469)
(703, 1687979)
(704, 1696761)
(705, 1692671)
(706, 1700481)
(707, 1699609)
(708, 1703095)
(709, 1702247)
(710, 1702026)
(711, 1705918)
(712, 1707883)
(713, 1714900)
(714, 1713969)
(715, 1718066)
(716, 1719157)
(717, 1717977)
(718, 1716089)
(719, 1722133)
(720, 1725121)
(721, 1722435)
(722, 1729845)
(723, 1729854)
(724, 1733866)
(725, 1735672)
(726, 1739447)
(727, 1735501)
(728, 1745001)
(729, 1739837)
(730, 1744299)
(731, 1745771)
(732, 1744830)
(733, 1747782)
(734, 1748171)
(735, 1756621)
(736, 1754768)
(737, 1757952)
(738, 1755275)
(739, 1764185)
(740, 1760649)
(741, 1766009)
(742, 1770902)
(743, 1774834)
(744, 1768574)
(745, 1772754)
(746, 1779362)
(747, 1777311)
(748, 1782859)
(749, 1784106)
(750, 1787847)
(751, 1786267)
(752, 1794619)
(753, 1795144)
(754, 1790935)
(755, 1792637)
(756, 1794031)
(757, 1799897)
(758, 1801339)
(759, 1799257)
(760, 1808269)
(761, 1804795)
(762, 1810948)
(763, 1809575)
(764, 1811954)
(765, 1811760)
(766, 1817398)
(767, 1815121)
(768, 1820622)
(769, 1824146)
(770, 1825017)
(771, 1828290)
(772, 1824078)
(773, 1825722)
(774, 1834399)
(775, 1828058)
(776, 1834438)
(777, 1839160)
(778, 1834062)
(779, 1837140)
(780, 1843031)
(781, 1840971)
(782, 1846698)
(783, 1843452)
(784, 1848744)
(785, 1854066)
(786, 1849586)
(787, 1853024)
(788, 1852995)
(789, 1861729)
(790, 1856812)
(791, 1866002)
(792, 1864077)
(793, 1865222)
(794, 1866905)
(795, 1873036)
(796, 1874078)
(797, 1877548)
(798, 1877352)
(799, 1881527)
(800, 1877457)
(801, 1880168)
(802, 1887516)
(803, 1886313)
(804, 1890003)
(805, 1888574)
(806, 1896067)
(807, 1894265)
(808, 1897908)
(809, 1896398)
(810, 1898089)
(811, 1907482)
(812, 1908119)
(813, 1906519)
(814, 1915000)
(815, 1912733)
(816, 1912160)
(817, 1917318)
(818, 1915336)
(819, 1923620)
(820, 1920007)
(821, 1919201)
(822, 1921100)
(823, 1926571)
(824, 1930802)
(825, 1928723)
(826, 1929371)
(827, 1935091)
(828, 1935405)
(829, 1941557)
(830, 1938543)
(831, 1937930)
(832, 1942551)
(833, 1943946)
(834, 1950923)
(835, 1951063)
(836, 1952923)
(837, 1947737)
(838, 1954762)
(839, 1955484)
(840, 1961246)
(841, 1956988)
(842, 1959812)
(843, 1960458)
(844, 1968498)
(845, 1971714)
(846, 1970147)
(847, 1972176)
(848, 1975348)
(849, 1980338)
(850, 1983762)
(851, 1984007)
(852, 1982586)
(853, 1985945)
(854, 1985983)
(855, 1992172)
(856, 1991862)
(857, 1991472)
(858, 1992743)
(859, 1999056)
(860, 2000502)
(861, 2000884)
(862, 2005175)
(863, 2004636)
(864, 2005510)
(865, 2010917)
(866, 2008170)
(867, 2009850)
(868, 2014571)
(869, 2016060)
(870, 2020968)
(871, 2017099)
(872, 2020376)
(873, 2027246)
(874, 2029322)
(875, 2029358)
(876, 2032283)
(877, 2031732)
(878, 2034777)
(879, 2039515)
(880, 2042632)
(881, 2036843)
(882, 2046175)
(883, 2045495)
(884, 2046996)
(885, 2051051)
(886, 2054660)
(887, 2051582)
(888, 2051724)
(889, 2055065)
(890, 2060675)
(891, 2066176)
(892, 2061921)
(893, 2063967)
(894, 2074902)
(895, 2067465)
(896, 2072193)
(897, 2080521)
(898, 2073270)
(899, 2079170)
(900, 2088374)
(901, 2086086)
(902, 2083178)
(903, 2094775)
(904, 2095096)
(905, 2097383)
(906, 2092046)
(907, 2096576)
(908, 2098813)
(909, 2103888)
(910, 2104571)
(911, 2108269)
(912, 2108651)
(913, 2103978)
(914, 2107689)
(915, 2109847)
(916, 2112234)
(917, 2117341)
(918, 2119157)
(919, 2123681)
(920, 2118964)
(921, 2123742)
(922, 2120477)
(923, 2123946)
(924, 2129144)
(925, 2132452)
(926, 2135948)
(927, 2130120)
(928, 2138518)
(929, 2139145)
(930, 2141283)
(931, 2143845)
(932, 2144040)
(933, 2146200)
(934, 2146746)
(935, 2147291)
(936, 2150105)
(937, 2150109)
(938, 2154197)
(939, 2158842)
(940, 2158483)
(941, 2155471)
(942, 2160530)
(943, 2164482)
(944, 2170785)
(945, 2167696)
(946, 2171072)
(947, 2169701)
(948, 2176782)
(949, 2179606)
(950, 2181307)
(951, 2182635)
(952, 2176639)
(953, 2186312)
(954, 2187804)
(955, 2187269)
(956, 2184007)
(957, 2186382)
(958, 2193795)
(959, 2198024)
(960, 2201801)
(961, 2200025)
(962, 2195506)
(963, 2201393)
(964, 2206829)
(965, 2208398)
(966, 2211782)
(967, 2210320)
(968, 2217754)
(969, 2216521)
(970, 2220735)
(971, 2217423)
(972, 2220317)
(973, 2226539)
(974, 2223201)
(975, 2224354)
(976, 2234521)
(977, 2229193)
(978, 2233869)
(979, 2230470)
(980, 2233584)
(981, 2238129)
(982, 2240919)
(983, 2242579)
(984, 2241026)
(985, 2246279)
(986, 2248778)
(987, 2254654)
(988, 2248669)
(989, 2257871)
(990, 2257405)
(991, 2258675)
(992, 2262539)
(993, 2260112)
(994, 2266868)
(995, 2264057)
(996, 2269915)
(997, 2267541)
(998, 2276976)
(999, 2276212)
(1000, 2276210)


==> Data/LO-n500-r4.txt <==
(100, 916221)
(101, 911191)
(102, 907095)
(103, 903064)
(104, 899035)
(105, 895954)
(106, 892922)
(107, 889883)
(108, 886866)
(109, 884768)
(110, 882711)
(111, 880667)
(112, 878641)
(113, 876575)
(114, 875485)
(115, 874438)
(116, 873374)
(117, 872356)
(118, 870278)
(119, 874235)
(120, 873477)
(121, 878834)
(122, 884177)
(123, 887368)
(124, 885578)
(125, 891053)
(126, 889939)
(127, 895575)
(128, 895503)
(129, 898295)
(130, 902835)
(131, 903661)
(132, 911890)
(133, 910309)
(134, 914536)
(135, 919681)
(136, 925522)
(137, 927657)
(138, 927225)
(139, 931144)
(140, 936299)
(141, 938126)
(142, 946720)
(143, 944763)
(144, 948478)
(145, 954428)
(146, 956396)
(147, 956630)
(148, 960313)
(149, 965569)
(150, 964420)
(151, 965611)
(152, 973973)
(153, 977444)
(154, 975618)
(155, 984120)
(156, 984782)
(157, 986680)
(158, 987552)
(159, 992472)
(160, 995444)
(161, 995024)
(162, 997540)
(163, 1008695)
(164, 1008650)
(165, 1018007)
(166, 1016219)
(167, 1023685)
(168, 1021906)
(169, 1028572)
(170, 1029319)
(171, 1031543)
(172, 1036544)
(173, 1038491)
(174, 1043824)
(175, 1047293)
(176, 1049761)
(177, 1053867)
(178, 1060405)
(179, 1060256)
(180, 1062858)
(181, 1062634)
(182, 1075865)
(183, 1069687)
(184, 1074824)
(185, 1077951)
(186, 1085157)
(187, 1089461)
(188, 1087210)
(189, 1096174)
(190, 1091888)
(191, 1098004)
(192, 1101322)
(193, 1103794)
(194, 1111811)
(195, 1111788)
(196, 1114051)
(197, 1116131)
(198, 1120788)
(199, 1123586)
(200, 1126326)
(201, 1133654)
(202, 1128273)
(203, 1133680)
(204, 1139552)
(205, 1139537)
(206, 1143439)
(207, 1147403)
(208, 1147392)
(209, 1149038)
(210, 1152713)
(211, 1155822)
(212, 1153982)
(213, 1159969)
(214, 1164070)
(215, 1161820)
(216, 1169028)
(217, 1171071)
(218, 1176864)
(219, 1176851)
(220, 1183385)
(221, 1190117)
(222, 1190638)
(223, 1193334)
(224, 1195476)
(225, 1193687)
(226, 1199425)
(227, 1198258)
(228, 1205071)
(229, 1202186)
(230, 1207128)
(231, 1212848)
(232, 1215336)
(233, 1220224)
(234, 1222289)
(235, 1222690)
(236, 1225672)
(237, 1238055)
(238, 1231426)
(239, 1236786)
(240, 1242462)
(241, 1243460)
(242, 1246096)
(243, 1254323)
(244, 1258669)
(245, 1254878)
(246, 1257190)
(247, 1261092)
(248, 1263886)
(249, 1262403)
(250, 1266680)
(251, 1268366)
(252, 1273903)
(253, 1274441)
(254, 1276051)
(255, 1277121)
(256, 1277581)
(257, 1283576)
(258, 1287164)
(259, 1287163)
(260, 1292563)
(261, 1295564)
(262, 1295960)
(263, 1301133)
(264, 1299782)
(265, 1299974)
(266, 1309004)
(267, 1305108)
(268, 1309268)
(269, 1320857)
(270, 1317084)
(271, 1323037)
(272, 1325855)
(273, 1324683)
(274, 1333624)
(275, 1338989)
(276, 1337027)
(277, 1344816)
(278, 1347245)
(279, 1351679)
(280, 1353487)
(281, 1356671)
(282, 1359383)
(283, 1358518)
(284, 1364262)
(285, 1365033)
(286, 1363549)
(287, 1369652)
(288, 1368545)
(289, 1373846)
(290, 1373018)
(291, 1378102)
(292, 1381014)
(293, 1386918)
(294, 1384356)
(295, 1396542)
(296, 1397412)
(297, 1396462)
(298, 1396109)
(299, 1399520)
(300, 1404910)
(301, 1410946)
(302, 1413913)
(303, 1411751)
(304, 1419261)
(305, 1419959)
(306, 1421411)
(307, 1429703)
(308, 1431772)
(309, 1432737)
(310, 1430557)
(311, 1432408)
(312, 1437200)
(313, 1441002)
(314, 1439691)
(315, 1444452)
(316, 1443671)
(317, 1450603)
(318, 1451077)
(319, 1452000)
(320, 1464394)
(321, 1458603)
(322, 1462343)
(323, 1470381)
(324, 1470765)
(325, 1472167)
(326, 1477671)
(327, 1479111)
(328, 1484024)
(329, 1487309)
(330, 1487178)
(331, 1491673)
(332, 1492353)
(333, 1492940)
(334, 1495118)
(335, 1494899)
(336, 1499698)
(337, 1501935)
(338, 1511080)
(339, 1511600)
(340, 1517784)
(341, 1512334)
(342, 1521072)
(343, 1520340)
(344, 1527251)
(345, 1525182)
(346, 1528414)
(347, 1536073)
(348, 1536696)
(349, 1541165)
(350, 1546011)
(351, 1542943)
(352, 1547240)
(353, 1547435)
(354, 1551485)
(355, 1554235)
(356, 1557711)
(357, 1564094)
(358, 1561475)
(359, 1570570)
(360, 1569642)
(361, 1568541)
(362, 1576429)
(363, 1578114)
(364, 1576122)
(365, 1586802)
(366, 1585340)
(367, 1587619)
(368, 1588915)
(369, 1592442)
(370, 1596368)
(371, 1598169)
(372, 1600872)
(373, 1601458)
(374, 1601413)
(375, 1611624)
(376, 1612038)
(377, 1613900)
(378, 1617759)
(379, 1619738)
(380, 1621066)
(381, 1622477)
(382, 1621822)
(383, 1627617)
(384, 1629429)
(385, 1628538)
(386, 1635012)
(387, 1637826)
(388, 1638920)
(389, 1642104)
(390, 1645783)
(391, 1649739)
(392, 1644934)
(393, 1649933)
(394, 1650983)
(395, 1653185)
(396, 1660418)
(397, 1660309)
(398, 1659554)
(399, 1667271)
(400, 1664101)
(401, 1672951)
(402, 1677810)
(403, 1682325)
(404, 1686053)
(405, 1688521)
(406, 1688638)
(407, 1689456)
(408, 1693977)
(409, 1697482)
(410, 1695281)
(411, 1696432)
(412, 1703953)
(413, 1707869)
(414, 1706091)
(415, 1710866)
(416, 1709296)
(417, 1716789)
(418, 1717510)
(419, 1717619)
(420, 1718315)
(421, 1720198)
(422, 1729504)
(423, 1727004)
(424, 1734587)
(425, 1742382)
(426, 1744535)
(427, 1744623)
(428, 1746238)
(429, 1754573)
(430, 1751229)
(431, 1754533)
(432, 1755073)
(433, 1763150)
(434, 1764389)
(435, 1769660)
(436, 1769793)
(437, 1772548)
(438, 1773591)
(439, 1777616)
(440, 1780749)
(441, 1784586)
(442, 1784680)
(443, 1788776)
(444, 1787578)
(445, 1793906)
(446, 1795515)
(447, 1796583)
(448, 1802034)
(449, 1805108)
(450, 1813449)
(451, 1815286)
(452, 1814674)
(453, 1817166)
(454, 1821122)
(455, 1825436)
(456, 1828230)
(457, 1829317)
(458, 1831461)
(459, 1838734)
(460, 1841676)
(461, 1840821)
(462, 1842301)
(463, 1848454)
(464, 1849379)
(465, 1846972)
(466, 1852840)
(467, 1859978)
(468, 1867963)
(469, 1869258)
(470, 1874138)
(471, 1874621)
(472, 1874176)
(473, 1878286)
(474, 1888185)
(475, 1893487)
(476, 1886766)
(477, 1892580)
(478, 1896084)
(479, 1897548)
(480, 1901780)
(481, 1902866)
(482, 1904135)
(483, 1911521)
(484, 1908870)
(485, 1913025)
(486, 1919453)
(487, 1921702)
(488, 1918267)
(489, 1921111)
(490, 1926279)
(491, 1935259)
(492, 1930594)
(493, 1938345)
(494, 1942159)
(495, 1943677)
(496, 1943158)
(497, 1947879)
(498, 1947835)
(499, 1949456)
(500, 1958640)
(501, 1958779)
(502, 1958459)
(503, 1965040)
(504, 1965821)
(505, 1963763)
(506, 1973169)
(507, 1976257)
(508, 1982336)
(509, 1976572)
(510, 1982294)
(511, 1986184)
(512, 1984498)
(513, 1985679)
(514, 1991092)
(515, 1997153)
(516, 1994794)
(517, 1997840)
(518, 2005374)
(519, 2001308)
(520, 2009282)
(521, 2007240)
(522, 2014251)
(523, 2012161)
(524, 2016065)
(525, 2019596)
(526, 2017970)
(527, 2025440)
(528, 2028153)
(529, 2028821)
(530, 2029477)
(531, 2028978)
(532, 2031794)
(533, 2034982)
(534, 2045450)
(535, 2042575)
(536, 2050810)
(537, 2048232)
(538, 2056191)
(539, 2058118)
(540, 2060132)
(541, 2061390)
(542, 2063806)
(543, 2065754)
(544, 2070784)
(545, 2065652)
(546, 2074053)
(547, 2072104)
(548, 2077554)
(549, 2085009)
(550, 2080950)
(551, 2088884)
(552, 2092972)
(553, 2089087)
(554, 2091138)
(555, 2096307)
(556, 2095410)
(557, 2100514)
(558, 2104667)
(559, 2104942)
(560, 2107009)
(561, 2110827)
(562, 2111706)
(563, 2121890)
(564, 2124955)
(565, 2119761)
(566, 2122931)
(567, 2132348)
(568, 2133078)
(569, 2137559)
(570, 2139596)
(571, 2142687)
(572, 2142312)
(573, 2147468)
(574, 2150442)
(575, 2151031)
(576, 2157047)
(577, 2151941)
(578, 2156192)
(579, 2159474)
(580, 2161304)
(581, 2170358)
(582, 2171906)
(583, 2171742)
(584, 2176196)
(585, 2181083)
(586, 2182900)
(587, 2188618)
(588, 2190282)
(589, 2188228)
(590, 2193759)
(591, 2193548)
(592, 2201813)
(593, 2198554)
(594, 2204544)
(595, 2211089)
(596, 2208574)
(597, 2214882)
(598, 2220665)
(599, 2221490)
(600, 2222250)
(601, 2224112)
(602, 2224930)
(603, 2231604)
(604, 2232290)
(605, 2236213)
(606, 2241272)
(607, 2243342)
(608, 2241684)
(609, 2246914)
(610, 2248963)
(611, 2256970)
(612, 2258909)
(613, 2260862)
(614, 2260934)
(615, 2263494)
(616, 2262776)
(617, 2266608)
(618, 2266350)
(619, 2271070)
(620, 2272304)
(621, 2278247)
(622, 2276244)
(623, 2281855)
(624, 2285312)
(625, 2282983)
(626, 2287831)
(627, 2290089)
(628, 2290909)
(629, 2292731)
(630, 2294389)
(631, 2296171)
(632, 2298324)
(633, 2307649)
(634, 2311225)
(635, 2313265)
(636, 2315366)
(637, 2313773)
(638, 2322528)
(639, 2328910)
(640, 2328778)
(641, 2327832)
(642, 2330978)
(643, 2334653)
(644, 2335102)
(645, 2338364)
(646, 2343246)
(647, 2343266)
(648, 2343536)
(649, 2348170)
(650, 2352038)
(651, 2352361)
(652, 2355162)
(653, 2361131)
(654, 2361473)
(655, 2363205)
(656, 2368227)
(657, 2371083)
(658, 2377603)
(659, 2380898)
(660, 2378572)
(661, 2383137)
(662, 2386173)
(663, 2388378)
(664, 2388115)
(665, 2388632)
(666, 2400822)
(667, 2400273)
(668, 2407362)
(669, 2407341)
(670, 2411610)
(671, 2419224)
(672, 2413656)
(673, 2423559)
(674, 2425884)
(675, 2424917)
(676, 2426764)
(677, 2428734)
(678, 2432160)
(679, 2435366)
(680, 2436295)
(681, 2439732)
(682, 2438976)
(683, 2440908)
(684, 2444450)
(685, 2448542)
(686, 2449557)
(687, 2454022)
(688, 2454064)
(689, 2459430)
(690, 2462155)
(691, 2466055)
(692, 2464177)
(693, 2469104)
(694, 2468234)
(695, 2468981)
(696, 2473442)
(697, 2477466)
(698, 2477451)
(699, 2483634)
(700, 2484533)
(701, 2487444)
(702, 2485462)
(703, 2491145)
(704, 2491173)
(705, 2492456)
(706, 2493026)
(707, 2497003)
(708, 2498184)
(709, 2499815)
(710, 2502305)
(711, 2505403)
(712, 2506297)
(713, 2515118)
(714, 2513802)
(715, 2515249)
(716, 2519579)
(717, 2519574)
(718, 2524692)
(719, 2524069)
(720, 2531248)
(721, 2528117)
(722, 2531740)
(723, 2534284)
(724, 2536636)
(725, 2541600)
(726, 2538941)
(727, 2542241)
(728, 2546479)
(729, 2547099)
(730, 2552912)
(731, 2557338)
(732, 2566037)
(733, 2565462)
(734, 2570127)
(735, 2572074)
(736, 2569551)
(737, 2571130)
(738, 2578636)
(739, 2585648)
(740, 2585585)
(741, 2587080)
(742, 2593004)
(743, 2593244)
(744, 2599807)
(745, 2598774)
(746, 2599338)
(747, 2606966)
(748, 2606611)
(749, 2611578)
(750, 2611802)
(751, 2615590)
(752, 2619381)
(753, 2617484)
(754, 2623236)
(755, 2627182)
(756, 2629379)
(757, 2632361)
(758, 2636823)
(759, 2637152)
(760, 2639667)
(761, 2640351)
(762, 2641258)
(763, 2643909)
(764, 2645204)
(765, 2656809)
(766, 2658369)
(767, 2657226)
(768, 2659684)
(769, 2659215)
(770, 2663259)
(771, 2669634)
(772, 2671452)
(773, 2670678)
(774, 2672656)
(775, 2677367)
(776, 2679046)
(777, 2690309)
(778, 2695299)
(779, 2693539)
(780, 2693813)
(781, 2700983)
(782, 2705465)
(783, 2704930)
(784, 2709458)
(785, 2707150)
(786, 2711631)
(787, 2718818)
(788, 2717744)
(789, 2723447)
(790, 2722250)
(791, 2725394)
(792, 2728010)
(793, 2731512)
(794, 2735919)
(795, 2740596)
(796, 2738647)
(797, 2744893)
(798, 2746346)
(799, 2746686)
(800, 2750350)
(801, 2755741)
(802, 2758268)
(803, 2754257)
(804, 2758266)
(805, 2765043)
(806, 2762573)
(807, 2769290)
(808, 2770100)
(809, 2771854)
(810, 2773691)
(811, 2776895)
(812, 2777014)
(813, 2781509)
(814, 2791879)
(815, 2788199)
(816, 2788850)
(817, 2794023)
(818, 2795296)
(819, 2801032)
(820, 2800144)
(821, 2801353)
(822, 2805928)
(823, 2805465)
(824, 2808260)
(825, 2812154)
(826, 2816465)
(827, 2818780)
(828, 2823088)
(829, 2829234)
(830, 2831295)
(831, 2831620)
(832, 2833626)
(833, 2836921)
(834, 2841452)
(835, 2845633)
(836, 2844303)
(837, 2848295)
(838, 2853329)
(839, 2849385)
(840, 2856622)
(841, 2853976)
(842, 2860861)
(843, 2859071)
(844, 2863782)
(845, 2867586)
(846, 2870663)
(847, 2870658)
(848, 2881006)
(849, 2882212)
(850, 2887256)
(851, 2884437)
(852, 2885960)
(853, 2889964)
(854, 2895873)
(855, 2896838)
(856, 2902451)
(857, 2907275)
(858, 2911145)
(859, 2908910)
(860, 2910285)
(861, 2919371)
(862, 2922483)
(863, 2929955)
(864, 2932578)
(865, 2929840)
(866, 2929466)
(867, 2936414)
(868, 2933671)
(869, 2936707)
(870, 2946895)
(871, 2947560)
(872, 2946114)
(873, 2954934)
(874, 2956258)
(875, 2958932)
(876, 2962810)
(877, 2961960)
(878, 2966906)
(879, 2969127)
(880, 2969143)
(881, 2972523)
(882, 2976807)
(883, 2976795)
(884, 2985278)
(885, 2987953)
(886, 2988895)
(887, 2991793)
(888, 2999205)
(889, 3001992)
(890, 3002162)
(891, 3006144)
(892, 3006935)
(893, 3010846)
(894, 3016212)
(895, 3018715)
(896, 3016615)
(897, 3020922)
(898, 3025214)
(899, 3027104)
(900, 3028767)
(901, 3031367)
(902, 3033074)
(903, 3042828)
(904, 3041980)
(905, 3046438)
(906, 3043850)
(907, 3051448)
(908, 3058604)
(909, 3062561)
(910, 3057310)
(911, 3059610)
(912, 3065236)
(913, 3067096)
(914, 3069452)
(915, 3068705)
(916, 3075790)
(917, 3077934)
(918, 3080106)
(919, 3082055)
(920, 3085082)
(921, 3082705)
(922, 3087631)
(923, 3088923)
(924, 3095067)
(925, 3098059)
(926, 3101313)
(927, 3106582)
(928, 3105422)
(929, 3113349)
(930, 3113883)
(931, 3122121)
(932, 3119234)
(933, 3125275)
(934, 3125544)
(935, 3130362)
(936, 3138410)
(937, 3145211)
(938, 3149204)
(939, 3152306)
(940, 3149396)
(941, 3152796)
(942, 3159434)
(943, 3161232)
(944, 3166537)
(945, 3165194)
(946, 3166597)
(947, 3174054)
(948, 3177447)
(949, 3179002)
(950, 3179260)
(951, 3177396)
(952, 3181905)
(953, 3183186)
(954, 3187445)
(955, 3187866)
(956, 3192626)
(957, 3198878)
(958, 3196334)
(959, 3200281)
(960, 3200356)
(961, 3204968)
(962, 3206900)
(963, 3211888)
(964, 3211749)
(965, 3217681)
(966, 3220212)
(967, 3217081)
(968, 3221840)
(969, 3222378)
(970, 3228635)
(971, 3225537)
(972, 3233227)
(973, 3234802)
(974, 3233284)
(975, 3234798)
(976, 3238746)
(977, 3239702)
(978, 3242957)
(979, 3243834)
(980, 3249369)
(981, 3252870)
(982, 3257922)
(983, 3256114)
(984, 3258032)
(985, 3261360)
(986, 3266177)
(987, 3264483)
(988, 3267365)
(989, 3275764)
(990, 3278500)
(991, 3281397)
(992, 3284457)
(993, 3285680)
(994, 3286758)
(995, 3289374)
(996, 3292973)
(997, 3293463)
(998, 3301821)
(999, 3301336)
(1000, 3301335)


==> Data/LO-n500-r5.txt <==
(100, 1581527)
(101, 1571476)
(102, 1561461)
(103, 1551412)
(104, 1541326)
(105, 1531247)
(106, 1521184)
(107, 1511118)
(108, 1501102)
(109, 1491068)
(110, 1481027)
(111, 1470940)
(112, 1460842)
(113, 1450751)
(114, 1440713)
(115, 1430622)
(116, 1420533)
(117, 1410529)
(118, 1400480)
(119, 1390393)
(120, 1380333)
(121, 1370279)
(122, 1360206)
(123, 1350169)
(124, 1340140)
(125, 1330105)
(126, 1320031)
(127, 1311958)
(128, 1303871)
(129, 1295782)
(130, 1289724)
(131, 1283713)
(132, 1277700)
(133, 1271664)
(134, 1267630)
(135, 1263611)
(136, 1259601)
(137, 1255524)
(138, 1251451)
(139, 1249422)
(140, 1247386)
(141, 1245288)
(142, 1243191)
(143, 1241136)
(144, 1239134)
(145, 1242353)
(146, 1239616)
(147, 1243876)
(148, 1259992)
(149, 1263200)
(150, 1269296)
(151, 1268351)
(152, 1267291)
(153, 1275139)
(154, 1277250)
(155, 1282920)
(156, 1291017)
(157, 1292328)
(158, 1295465)
(159, 1303956)
(160, 1307711)
(161, 1309810)
(162, 1320306)
(163, 1317515)
(164, 1322209)
(165, 1335633)
(166, 1329617)
(167, 1338919)
(168, 1337117)
(169, 1340389)
(170, 1343000)
(171, 1348243)
(172, 1351689)
(173, 1355608)
(174, 1352737)
(175, 1364420)
(176, 1363954)
(177, 1369215)
(178, 1365541)
(179, 1372100)
(180, 1382950)
(181, 1386243)
(182, 1382534)
(183, 1387948)
(184, 1387617)
(185, 1393798)
(186, 1403516)
(187, 1408272)
(188, 1405194)
(189, 1413128)
(190, 1415711)
(191, 1418094)
(192, 1416549)
(193, 1422957)
(194, 1424740)
(195, 1428245)
(196, 1428158)
(197, 1438051)
(198, 1444308)
(199, 1441264)
(200, 1449799)
(201, 1452098)
(202, 1451361)
(203, 1450897)
(204, 1453024)
(205, 1458637)
(206, 1460606)
(207, 1460583)
(208, 1464346)
(209, 1473492)
(210, 1476759)
(211, 1485504)
(212, 1485654)
(213, 1489345)
(214, 1492222)
(215, 1494010)
(216, 1502520)
(217, 1499332)
(218, 1508828)
(219, 1517951)
(220, 1520074)
(221, 1524562)
(222, 1526866)
(223, 1540151)
(224, 1536966)
(225, 1538230)
(226, 1541953)
(227, 1547574)
(228, 1554657)
(229, 1551902)
(230, 1558832)
(231, 1566431)
(232, 1562707)
(233, 1566073)
(234, 1569688)
(235, 1578161)
(236, 1573443)
(237, 1580045)
(238, 1588092)
(239, 1584448)
(240, 1593202)
(241, 1589155)
(242, 1594552)
(243, 1605049)
(244, 1599684)
(245, 1608072)
(246, 1610616)
(247, 1614112)
(248, 1616878)
(249, 1626222)
(250, 1635076)
(251, 1630865)
(252, 1632892)
(253, 1637445)
(254, 1641977)
(255, 1641445)
(256, 1643666)
(257, 1653356)
(258, 1651392)
(259, 1657015)
(260, 1654065)
(261, 1657232)
(262, 1674484)
(263, 1666092)
(264, 1672968)
(265, 1677013)
(266, 1679582)
(267, 1678143)
(268, 1682288)
(269, 1690639)
(270, 1696454)
(271, 1693400)
(272, 1703467)
(273, 1702725)
(274, 1704167)
(275, 1707171)
(276, 1712466)
(277, 1729096)
(278, 1730089)
(279, 1728994)
(280, 1732563)
(281, 1731100)
(282, 1736393)
(283, 1748050)
(284, 1751947)
(285, 1752946)
(286, 1755633)
(287, 1755416)
(288, 1760926)
(289, 1766389)
(290, 1764243)
(291, 1766032)
(292, 1770629)
(293, 1776124)
(294, 1779784)
(295, 1785524)
(296, 1785305)
(297, 1785860)
(298, 1793405)
(299, 1794258)
(300, 1799751)
(301, 1803466)
(302, 1809716)
(303, 1816006)
(304, 1817097)
(305, 1820541)
(306, 1823704)
(307, 1822084)
(308, 1826965)
(309, 1828530)
(310, 1841568)
(311, 1848925)
(312, 1842452)
(313, 1846097)
(314, 1846777)
(315, 1850979)
(316, 1857350)
(317, 1858316)
(318, 1860284)
(319, 1865821)
(320, 1861972)
(321, 1866358)
(322, 1871849)
(323, 1871959)
(324, 1877277)
(325, 1880044)
(326, 1884135)
(327, 1886560)
(328, 1904240)
(329, 1894808)
(330, 1903409)
(331, 1906987)
(332, 1908064)
(333, 1913168)
(334, 1912495)
(335, 1927422)
(336, 1928111)
(337, 1935824)
(338, 1932898)
(339, 1939008)
(340, 1946571)
(341, 1950910)
(342, 1954446)
(343, 1950528)
(344, 1968149)
(345, 1967142)
(346, 1972087)
(347, 1979071)
(348, 1982582)
(349, 1982230)
(350, 1984930)
(351, 1986927)
(352, 1990315)
(353, 1999996)
(354, 2002389)
(355, 1998449)
(356, 2009597)
(357, 2015030)
(358, 2015447)
(359, 2031692)
(360, 2030529)
(361, 2026071)
(362, 2035016)
(363, 2040778)
(364, 2039042)
(365, 2048166)
(366, 2051094)
(367, 2048608)
(368, 2055279)
(369, 2061532)
(370, 2058975)
(371, 2071121)
(372, 2071844)
(373, 2073621)
(374, 2070822)
(375, 2073510)
(376, 2086008)
(377, 2087618)
(378, 2093583)
(379, 2090428)
(380, 2098071)
(381, 2100292)
(382, 2099474)
(383, 2109802)
(384, 2110634)
(385, 2108785)
(386, 2114377)
(387, 2119166)
(388, 2129877)
(389, 2136742)
(390, 2136441)
(391, 2133480)
(392, 2138052)
(393, 2143765)
(394, 2152886)
(395, 2153496)
(396, 2161474)
(397, 2160245)
(398, 2167388)
(399, 2174901)
(400, 2176889)
(401, 2176443)
(402, 2184888)
(403, 2182377)
(404, 2198360)
(405, 2189894)
(406, 2203926)
(407, 2206606)
(408, 2207850)
(409, 2218832)
(410, 2211386)
(411, 2219953)
(412, 2225819)
(413, 2224980)
(414, 2229233)
(415, 2234681)
(416, 2238114)
(417, 2241029)
(418, 2245024)
(419, 2247986)
(420, 2248896)
(421, 2253842)
(422, 2252648)
(423, 2258542)
(424, 2257399)
(425, 2264461)
(426, 2268481)
(427, 2274729)
(428, 2284053)
(429, 2286064)
(430, 2284310)
(431, 2286120)
(432, 2285442)
(433, 2294712)
(434, 2297863)
(435, 2309736)
(436, 2310358)
(437, 2312169)
(438, 2314293)
(439, 2321724)
(440, 2317191)
(441, 2324652)
(442, 2323927)
(443, 2332356)
(444, 2331947)
(445, 2334559)
(446, 2339186)
(447, 2342322)
(448, 2340460)
(449, 2344653)
(450, 2345817)
(451, 2357567)
(452, 2359878)
(453, 2364745)
(454, 2366022)
(455, 2371424)
(456, 2378381)
(457, 2372381)
(458, 2386324)
(459, 2383073)
(460, 2399810)
(461, 2397972)
(462, 2398992)
(463, 2405998)
(464, 2404650)
(465, 2409554)
(466, 2408558)
(467, 2417044)
(468, 2421843)
(469, 2427221)
(470, 2422493)
(471, 2432721)
(472, 2437271)
(473, 2435472)
(474, 2443846)
(475, 2445967)
(476, 2446940)
(477, 2448663)
(478, 2454817)
(479, 2458391)
(480, 2458733)
(481, 2465270)
(482, 2462030)
(483, 2478318)
(484, 2479799)
(485, 2476888)
(486, 2486205)
(487, 2496022)
(488, 2495800)
(489, 2499641)
(490, 2499637)
(491, 2501427)
(492, 2508185)
(493, 2512866)
(494, 2511371)
(495, 2519488)
(496, 2517969)
(497, 2523712)
(498, 2536048)
(499, 2540119)
(500, 2545013)
(501, 2539854)
(502, 2544279)
(503, 2556359)
(504, 2557005)
(505, 2558260)
(506, 2560047)
(507, 2562815)
(508, 2573471)
(509, 2570037)
(510, 2571491)
(511, 2578545)
(512, 2583934)
(513, 2584629)
(514, 2587932)
(515, 2587518)
(516, 2589032)
(517, 2591551)
(518, 2603351)
(519, 2600899)
(520, 2601537)
(521, 2608642)
(522, 2612944)
(523, 2611059)
(524, 2613215)
(525, 2622752)
(526, 2620590)
(527, 2628890)
(528, 2634555)
(529, 2639067)
(530, 2636327)
(531, 2639849)
(532, 2638662)
(533, 2645290)
(534, 2648566)
(535, 2651450)
(536, 2650851)
(537, 2652260)
(538, 2660047)
(539, 2660824)
(540, 2667585)
(541, 2674106)
(542, 2677111)
(543, 2677195)
(544, 2682378)
(545, 2686488)
(546, 2684592)
(547, 2692974)
(548, 2694118)
(549, 2698870)
(550, 2694710)
(551, 2705603)
(552, 2712940)
(553, 2717838)
(554, 2723427)
(555, 2725346)
(556, 2739147)
(557, 2733676)
(558, 2737011)
(559, 2734170)
(560, 2742957)
(561, 2740028)
(562, 2748668)
(563, 2751630)
(564, 2753492)
(565, 2759177)
(566, 2754457)
(567, 2763245)
(568, 2762146)
(569, 2774841)
(570, 2778414)
(571, 2772648)
(572, 2780096)
(573, 2777272)
(574, 2782307)
(575, 2785670)
(576, 2785904)
(577, 2788759)
(578, 2796688)
(579, 2793590)
(580, 2808303)
(581, 2817437)
(582, 2824814)
(583, 2822201)
(584, 2824714)
(585, 2827365)
(586, 2834439)
(587, 2842036)
(588, 2846009)
(589, 2842653)
(590, 2847679)
(591, 2852480)
(592, 2855883)
(593, 2857753)
(594, 2866278)
(595, 2867645)
(596, 2875719)
(597, 2873295)
(598, 2881756)
(599, 2886718)
(600, 2890860)
(601, 2895254)
(602, 2899394)
(603, 2901590)
(604, 2901211)
(605, 2900864)
(606, 2910364)
(607, 2905540)
(608, 2911674)
(609, 2915103)
(610, 2913680)
(611, 2920611)
(612, 2921571)
(613, 2934672)
(614, 2939088)
(615, 2937361)
(616, 2938326)
(617, 2939105)
(618, 2946749)
(619, 2947610)
(620, 2956541)
(621, 2957474)
(622, 2968825)
(623, 2965310)
(624, 2976539)
(625, 2974286)
(626, 2986365)
(627, 2984788)
(628, 2985868)
(629, 2991135)
(630, 3008462)
(631, 3015973)
(632, 3015499)
(633, 3015497)
(634, 3017730)
(635, 3024715)
(636, 3022794)
(637, 3032626)
(638, 3035826)
(639, 3033977)
(640, 3038119)
(641, 3046136)
(642, 3052786)
(643, 3051398)
(644, 3052151)
(645, 3067454)
(646, 3062005)
(647, 3065108)
(648, 3073191)
(649, 3081010)
(650, 3088757)
(651, 3082648)
(652, 3085345)
(653, 3092308)
(654, 3093844)
(655, 3109578)
(656, 3104039)
(657, 3113956)
(658, 3120095)
(659, 3120706)
(660, 3133377)
(661, 3128191)
(662, 3133848)
(663, 3131359)
(664, 3138552)
(665, 3146837)
(666, 3144909)
(667, 3149787)
(668, 3152634)
(669, 3154368)
(670, 3154918)
(671, 3165103)
(672, 3170123)
(673, 3166761)
(674, 3176605)
(675, 3174327)
(676, 3183994)
(677, 3190306)
(678, 3197549)
(679, 3201940)
(680, 3201139)
(681, 3209432)
(682, 3210955)
(683, 3213173)
(684, 3215551)
(685, 3219626)
(686, 3218443)
(687, 3221668)
(688, 3223175)
(689, 3227170)
(690, 3230790)
(691, 3235168)
(692, 3239345)
(693, 3237280)
(694, 3241342)
(695, 3244774)
(696, 3243571)
(697, 3246807)
(698, 3250843)
(699, 3257067)
(700, 3258010)
(701, 3257179)
(702, 3262766)
(703, 3263748)
(704, 3263973)
(705, 3270670)
(706, 3278632)
(707, 3284519)
(708, 3279519)
(709, 3281488)
(710, 3287383)
(711, 3293504)
(712, 3290546)
(713, 3293535)
(714, 3299701)
(715, 3305455)
(716, 3309780)
(717, 3315891)
(718, 3317248)
(719, 3314790)
(720, 3328135)
(721, 3329708)
(722, 3333471)
(723, 3335082)
(724, 3341056)
(725, 3338904)
(726, 3353030)
(727, 3348375)
(728, 3352463)
(729, 3354150)
(730, 3359972)
(731, 3357406)
(732, 3363827)
(733, 3370305)
(734, 3369238)
(735, 3369711)
(736, 3375827)
(737, 3377443)
(738, 3382599)
(739, 3381864)
(740, 3384761)
(741, 3387582)
(742, 3391554)
(743, 3396645)
(744, 3402569)
(745, 3406330)
(746, 3412039)
(747, 3410201)
(748, 3418157)
(749, 3420589)
(750, 3422026)
(751, 3420846)
(752, 3428660)
(753, 3428563)
(754, 3431369)
(755, 3434767)
(756, 3438286)
(757, 3443719)
(758, 3442300)
(759, 3445940)
(760, 3450803)
(761, 3451959)
(762, 3454253)
(763, 3465932)
(764, 3466916)
(765, 3476552)
(766, 3471451)
(767, 3483994)
(768, 3486755)
(769, 3497595)
(770, 3491672)
(771, 3496966)
(772, 3494962)
(773, 3502622)
(774, 3499610)
(775, 3510497)
(776, 3506712)
(777, 3515651)
(778, 3518429)
(779, 3517015)
(780, 3520001)
(781, 3536333)
(782, 3538114)
(783, 3541257)
(784, 3536594)
(785, 3539925)
(786, 3544754)
(787, 3556474)
(788, 3552981)
(789, 3562851)
(790, 3562435)
(791, 3571225)
(792, 3572082)
(793, 3575990)
(794, 3583756)
(795, 3587216)
(796, 3594278)
(797, 3597125)
(798, 3601950)
(799, 3602802)
(800, 3611228)
(801, 3610959)
(802, 3613495)
(803, 3614477)
(804, 3618904)
(805, 3623023)
(806, 3625358)
(807, 3634162)
(808, 3641235)
(809, 3645066)
(810, 3641110)
(811, 3642044)
(812, 3653904)
(813, 3657520)
(814, 3655389)
(815, 3664215)
(816, 3666386)
(817, 3669515)
(818, 3672265)
(819, 3677679)
(820, 3684671)
(821, 3692647)
(822, 3693600)
(823, 3693963)
(824, 3696344)
(825, 3705693)
(826, 3711453)
(827, 3722799)
(828, 3715194)
(829, 3725859)
(830, 3727625)
(831, 3729731)
(832, 3730309)
(833, 3730428)
(834, 3733216)
(835, 3734738)
(836, 3737313)
(837, 3745369)
(838, 3745568)
(839, 3747028)
(840, 3757342)
(841, 3757196)
(842, 3761608)
(843, 3762317)
(844, 3766438)
(845, 3766175)
(846, 3769141)
(847, 3776577)
(848, 3779724)
(849, 3775121)
(850, 3778208)
(851, 3790363)
(852, 3788838)
(853, 3791486)
(854, 3798462)
(855, 3801381)
(856, 3806194)
(857, 3814537)
(858, 3816594)
(859, 3820060)
(860, 3831504)
(861, 3830785)
(862, 3830772)
(863, 3834474)
(864, 3837116)
(865, 3841326)
(866, 3842025)
(867, 3862680)
(868, 3860126)
(869, 3871820)
(870, 3866384)
(871, 3878928)
(872, 3878169)
(873, 3885229)
(874, 3890216)
(875, 3889952)
(876, 3890189)
(877, 3894923)
(878, 3905896)
(879, 3909128)
(880, 3906411)
(881, 3911461)
(882, 3917368)
(883, 3918043)
(884, 3920442)
(885, 3929963)
(886, 3930913)
(887, 3930699)
(888, 3941619)
(889, 3948114)
(890, 3948932)
(891, 3949179)
(892, 3953639)
(893, 3959226)
(894, 3959994)
(895, 3967310)
(896, 3970146)
(897, 3973451)
(898, 3970657)
(899, 3978059)
(900, 3977591)
(901, 3984688)
(902, 3981154)
(903, 3986445)
(904, 3990509)
(905, 3994522)
(906, 3996678)
(907, 4000040)
(908, 4007620)
(909, 4008910)
(910, 4011592)
(911, 4014384)
(912, 4018763)
(913, 4022177)
(914, 4020513)
(915, 4024317)
(916, 4036439)
(917, 4033638)
(918, 4034610)
(919, 4041859)
(920, 4048087)
(921, 4059068)
(922, 4051616)
(923, 4056173)
(924, 4062329)
(925, 4063513)
(926, 4067122)
(927, 4074108)
(928, 4085547)
(929, 4090213)
(930, 4086943)
(931, 4102446)
(932, 4093973)
(933, 4101640)
(934, 4106667)
(935, 4108839)
(936, 4112314)
(937, 4109925)
(938, 4116967)
(939, 4119777)
(940, 4122980)
(941, 4124829)
(942, 4127001)
(943, 4125944)
(944, 4133689)
(945, 4136697)
(946, 4137458)
(947, 4143311)
(948, 4141080)
(949, 4148141)
(950, 4149952)
(951, 4157618)
(952, 4156357)
(953, 4160153)
(954, 4162361)
(955, 4165619)
(956, 4172128)
(957, 4173857)
(958, 4177046)
(959, 4176510)
(960, 4176328)
(961, 4179532)
(962, 4181376)
(963, 4193415)
(964, 4192368)
(965, 4200867)
(966, 4202871)
(967, 4207626)
(968, 4201722)
(969, 4210595)
(970, 4214129)
(971, 4212221)
(972, 4213378)
(973, 4217278)
(974, 4220908)
(975, 4231714)
(976, 4232700)
(977, 4230109)
(978, 4244041)
(979, 4249205)
(980, 4257516)
(981, 4254330)
(982, 4254484)
(983, 4256222)
(984, 4263000)
(985, 4262073)
(986, 4265433)
(987, 4274818)
(988, 4272161)
(989, 4279324)
(990, 4274772)
(991, 4283451)
(992, 4282118)
(993, 4289944)
(994, 4292658)
(995, 4295612)
(996, 4296172)
(997, 4303416)
(998, 4304650)
(999, 4309642)
(1000, 4307303)


==> Data/LO-n500-r6.txt <==
(100, 2487426)
(101, 2474393)
(102, 2461323)
(103, 2448274)
(104, 2435208)
(105, 2422186)
(106, 2409150)
(107, 2396063)
(108, 2382966)
(109, 2369948)
(110, 2356944)
(111, 2343856)
(112, 2330849)
(113, 2317772)
(114, 2304705)
(115, 2291642)
(116, 2278559)
(117, 2265490)
(118, 2252418)
(119, 2239351)
(120, 2226314)
(121, 2213229)
(122, 2200171)
(123, 2187160)
(124, 2174155)
(125, 2161086)
(126, 2147988)
(127, 2134895)
(128, 2121831)
(129, 2108784)
(130, 2095723)
(131, 2082720)
(132, 2069653)
(133, 2056557)
(134, 2043544)
(135, 2030517)
(136, 2017492)
(137, 2004426)
(138, 1991344)
(139, 1978287)
(140, 1965229)
(141, 1952154)
(142, 1939133)
(143, 1926089)
(144, 1912996)
(145, 1899951)
(146, 1886913)
(147, 1873849)
(148, 1863417)
(149, 1852930)
(150, 1842522)
(151, 1834696)
(152, 1826816)
(153, 1818979)
(154, 1811166)
(155, 1805907)
(156, 1800654)
(157, 1795404)
(158, 1790172)
(159, 1784911)
(160, 1782283)
(161, 1779670)
(162, 1776980)
(163, 1774341)
(164, 1771670)
(165, 1768976)
(166, 1764871)
(167, 1772310)
(168, 1779461)
(169, 1782146)
(170, 1783690)
(171, 1780353)
(172, 1791870)
(173, 1801999)
(174, 1799647)
(175, 1798692)
(176, 1808894)
(177, 1815255)
(178, 1815144)
(179, 1817489)
(180, 1818536)
(181, 1828913)
(182, 1830849)
(183, 1840238)
(184, 1848486)
(185, 1856459)
(186, 1857874)
(187, 1856029)
(188, 1863084)
(189, 1862990)
(190, 1865558)
(191, 1871766)
(192, 1887816)
(193, 1888054)
(194, 1897084)
(195, 1901646)
(196, 1902283)
(197, 1905524)
(198, 1901294)
(199, 1913575)
(200, 1920373)
(201, 1924236)
(202, 1935358)
(203, 1930015)
(204, 1931169)
(205, 1935405)
(206, 1946753)
(207, 1944534)
(208, 1949596)
(209, 1956593)
(210, 1951450)
(211, 1957843)
(212, 1963495)
(213, 1965425)
(214, 1975193)
(215, 1973556)
(216, 1975258)
(217, 1978169)
(218, 1985601)
(219, 1993589)
(220, 1995823)
(221, 2002356)
(222, 2003737)
(223, 2005871)
(224, 2007509)
(225, 2014641)
(226, 2015658)
(227, 2023340)
(228, 2027272)
(229, 2026856)
(230, 2035543)
(231, 2036500)
(232, 2042590)
(233, 2049610)
(234, 2045315)
(235, 2049491)
(236, 2057867)
(237, 2060676)
(238, 2059086)
(239, 2062156)
(240, 2067333)
(241, 2072399)
(242, 2077484)
(243, 2088035)
(244, 2088719)
(245, 2095059)
(246, 2100811)
(247, 2104406)
(248, 2108325)
(249, 2122964)
(250, 2125509)
(251, 2134265)
(252, 2136297)
(253, 2136271)
(254, 2144251)
(255, 2146433)
(256, 2160046)
(257, 2161165)
(258, 2157168)
(259, 2159364)
(260, 2161918)
(261, 2168844)
(262, 2179236)
(263, 2181209)
(264, 2183968)
(265, 2181382)
(266, 2191725)
(267, 2196890)
(268, 2193938)
(269, 2194449)
(270, 2205663)
(271, 2204209)
(272, 2212925)
(273, 2219070)
(274, 2224213)
(275, 2222651)
(276, 2232570)
(277, 2233577)
(278, 2232430)
(279, 2236880)
(280, 2246978)
(281, 2246873)
(282, 2245221)
(283, 2251413)
(284, 2256225)
(285, 2259527)
(286, 2258723)
(287, 2271960)
(288, 2269616)
(289, 2277293)
(290, 2273515)
(291, 2283026)
(292, 2281544)
(293, 2288008)
(294, 2294462)
(295, 2295924)
(296, 2297029)
(297, 2309241)
(298, 2304669)
(299, 2307735)
(300, 2324759)
(301, 2322434)
(302, 2323056)
(303, 2325780)
(304, 2337065)
(305, 2341364)
(306, 2345585)
(307, 2345091)
(308, 2344586)
(309, 2353205)
(310, 2350803)
(311, 2358705)
(312, 2365175)
(313, 2371416)
(314, 2368404)
(315, 2378635)
(316, 2383757)
(317, 2381776)
(318, 2386247)
(319, 2393348)
(320, 2406850)
(321, 2402907)
(322, 2409777)
(323, 2404105)
(324, 2417959)
(325, 2419930)
(326, 2418185)
(327, 2426878)
(328, 2430977)
(329, 2428760)
(330, 2442509)
(331, 2442135)
(332, 2446462)
(333, 2446123)
(334, 2455578)
(335, 2462834)
(336, 2459226)
(337, 2466125)
(338, 2475292)
(339, 2468212)
(340, 2472387)
(341, 2480032)
(342, 2486589)
(343, 2494048)
(344, 2493902)
(345, 2500197)
(346, 2500097)
(347, 2505777)
(348, 2510669)
(349, 2514643)
(350, 2511099)
(351, 2522201)
(352, 2521505)
(353, 2522842)
(354, 2534253)
(355, 2542007)
(356, 2550187)
(357, 2553076)
(358, 2555565)
(359, 2557771)
(360, 2559116)
(361, 2564696)
(362, 2569444)
(363, 2578348)
(364, 2585263)
(365, 2584801)
(366, 2589423)
(367, 2592421)
(368, 2605234)
(369, 2607169)
(370, 2612063)
(371, 2613856)
(372, 2619834)
(373, 2624712)
(374, 2620054)
(375, 2627546)
(376, 2626502)
(377, 2636176)
(378, 2632685)
(379, 2642953)
(380, 2644097)
(381, 2651231)
(382, 2650697)
(383, 2667661)
(384, 2661655)
(385, 2674607)
(386, 2671906)
(387, 2672621)
(388, 2675430)
(389, 2686278)
(390, 2684098)
(391, 2689443)
(392, 2703021)
(393, 2708505)
(394, 2714202)
(395, 2716409)
(396, 2721612)
(397, 2726273)
(398, 2724187)
(399, 2725147)
(400, 2731807)
(401, 2736492)
(402, 2738268)
(403, 2745054)
(404, 2747704)
(405, 2752894)
(406, 2759388)
(407, 2760351)
(408, 2763066)
(409, 2764058)
(410, 2779323)
(411, 2782027)
(412, 2779499)
(413, 2796435)
(414, 2802145)
(415, 2806943)
(416, 2809125)
(417, 2810840)
(418, 2812918)
(419, 2819120)
(420, 2821514)
(421, 2831422)
(422, 2829377)
(423, 2844025)
(424, 2836535)
(425, 2845740)
(426, 2853029)
(427, 2848524)
(428, 2859023)
(429, 2853961)
(430, 2862180)
(431, 2866201)
(432, 2876789)
(433, 2881831)
(434, 2879352)
(435, 2879051)
(436, 2885424)
(437, 2899005)
(438, 2898754)
(439, 2901589)
(440, 2906973)
(441, 2911089)
(442, 2915312)
(443, 2917598)
(444, 2917624)
(445, 2925043)
(446, 2930296)
(447, 2930196)
(448, 2932126)
(449, 2941683)
(450, 2941632)
(451, 2943264)
(452, 2951007)
(453, 2948687)
(454, 2955080)
(455, 2960170)
(456, 2961909)
(457, 2973124)
(458, 2971986)
(459, 2977093)
(460, 2977520)
(461, 2993696)
(462, 2992536)
(463, 2991685)
(464, 2996852)
(465, 2999180)
(466, 3000490)
(467, 3008698)
(468, 3016104)
(469, 3014086)
(470, 3029772)
(471, 3023898)
(472, 3030382)
(473, 3032203)
(474, 3038330)
(475, 3046613)
(476, 3047785)
(477, 3064290)
(478, 3061915)
(479, 3067466)
(480, 3065373)
(481, 3072470)
(482, 3076389)
(483, 3077710)
(484, 3091120)
(485, 3088541)
(486, 3091182)
(487, 3103729)
(488, 3102074)
(489, 3111044)
(490, 3112638)
(491, 3114443)
(492, 3118783)
(493, 3117686)
(494, 3123778)
(495, 3132975)
(496, 3130924)
(497, 3135882)
(498, 3150584)
(499, 3144933)
(500, 3154286)
(501, 3158357)
(502, 3153058)
(503, 3159786)
(504, 3169235)
(505, 3165318)
(506, 3172434)
(507, 3180744)
(508, 3184555)
(509, 3190297)
(510, 3192608)
(511, 3197572)
(512, 3207208)
(513, 3208141)
(514, 3205401)
(515, 3223625)
(516, 3221530)
(517, 3221725)
(518, 3225510)
(519, 3237709)
(520, 3240977)
(521, 3241086)
(522, 3240952)
(523, 3243413)
(524, 3248172)
(525, 3252845)
(526, 3253807)
(527, 3258630)
(528, 3265398)
(529, 3273900)
(530, 3273610)
(531, 3279411)
(532, 3287950)
(533, 3293684)
(534, 3290107)
(535, 3294240)
(536, 3298603)
(537, 3302538)
(538, 3316127)
(539, 3312983)
(540, 3317535)
(541, 3316594)
(542, 3320428)
(543, 3322496)
(544, 3332963)
(545, 3333943)
(546, 3341416)
(547, 3340181)
(548, 3339384)
(549, 3345217)
(550, 3354501)
(551, 3351430)
(552, 3355370)
(553, 3363156)
(554, 3371496)
(555, 3377103)
(556, 3371788)
(557, 3378717)
(558, 3382565)
(559, 3386438)
(560, 3390808)
(561, 3395191)
(562, 3399423)
(563, 3408920)
(564, 3407255)
(565, 3410366)
(566, 3418962)
(567, 3425891)
(568, 3434741)
(569, 3424263)
(570, 3431115)
(571, 3435390)
(572, 3445167)
(573, 3452097)
(574, 3460400)
(575, 3456675)
(576, 3468075)
(577, 3468602)
(578, 3470661)
(579, 3483863)
(580, 3489539)
(581, 3495050)
(582, 3490629)
(583, 3497169)
(584, 3508507)
(585, 3510636)
(586, 3508561)
(587, 3516301)
(588, 3515360)
(589, 3526636)
(590, 3526328)
(591, 3532315)
(592, 3528724)
(593, 3537003)
(594, 3545992)
(595, 3551196)
(596, 3554822)
(597, 3549051)
(598, 3565954)
(599, 3560393)
(600, 3569095)
(601, 3569049)
(602, 3579579)
(603, 3592002)
(604, 3596351)
(605, 3593969)
(606, 3603058)
(607, 3606218)
(608, 3608479)
(609, 3606529)
(610, 3623544)
(611, 3632362)
(612, 3627087)
(613, 3629564)
(614, 3636299)
(615, 3638626)
(616, 3642420)
(617, 3644432)
(618, 3651090)
(619, 3660453)
(620, 3659822)
(621, 3660901)
(622, 3666323)
(623, 3673501)
(624, 3675326)
(625, 3681055)
(626, 3681794)
(627, 3695818)
(628, 3695062)
(629, 3696320)
(630, 3700019)
(631, 3713947)
(632, 3711188)
(633, 3724241)
(634, 3726952)
(635, 3731257)
(636, 3730903)
(637, 3733494)
(638, 3742473)
(639, 3740523)
(640, 3748320)
(641, 3758585)
(642, 3753061)
(643, 3758038)
(644, 3764141)
(645, 3768124)
(646, 3773694)
(647, 3785959)
(648, 3789098)
(649, 3790236)
(650, 3792295)
(651, 3796930)
(652, 3798294)
(653, 3813000)
(654, 3807689)
(655, 3822713)
(656, 3814812)
(657, 3829405)
(658, 3829543)
(659, 3831950)
(660, 3834102)
(661, 3846842)
(662, 3843896)
(663, 3853203)
(664, 3852021)
(665, 3862132)
(666, 3868126)
(667, 3864278)
(668, 3866372)
(669, 3875792)
(670, 3875056)
(671, 3886770)
(672, 3886617)
(673, 3889833)
(674, 3897171)
(675, 3904031)
(676, 3908246)
(677, 3905393)
(678, 3908574)
(679, 3920035)
(680, 3923887)
(681, 3930328)
(682, 3933083)
(683, 3931178)
(684, 3939234)
(685, 3934060)
(686, 3946934)
(687, 3942087)
(688, 3951290)
(689, 3955346)
(690, 3959857)
(691, 3959652)
(692, 3974777)
(693, 3971565)
(694, 3976750)
(695, 3985665)
(696, 3982644)
(697, 3993813)
(698, 3998261)
(699, 3996568)
(700, 4007505)
(701, 4017814)
(702, 4013850)
(703, 4014599)
(704, 4023708)
(705, 4029792)
(706, 4043204)
(707, 4041140)
(708, 4039279)
(709, 4052473)
(710, 4050455)
(711, 4061395)
(712, 4060805)
(713, 4060839)
(714, 4074607)
(715, 4078939)
(716, 4078192)
(717, 4082075)
(718, 4092923)
(719, 4097485)
(720, 4097478)
(721, 4097331)
(722, 4107196)
(723, 4108784)
(724, 4108502)
(725, 4112097)
(726, 4122461)
(727, 4129406)
(728, 4131713)
(729, 4134630)
(730, 4136145)
(731, 4147669)
(732, 4142423)
(733, 4153756)
(734, 4151701)
(735, 4167558)
(736, 4167213)
(737, 4162434)
(738, 4168518)
(739, 4177708)
(740, 4174863)
(741, 4185685)
(742, 4188570)
(743, 4184915)
(744, 4193573)
(745, 4197569)
(746, 4209342)
(747, 4207735)
(748, 4215994)
(749, 4211880)
(750, 4217586)
(751, 4220751)
(752, 4227165)
(753, 4227480)
(754, 4232806)
(755, 4236207)
(756, 4252943)
(757, 4249458)
(758, 4251815)
(759, 4253906)
(760, 4260726)
(761, 4268906)
(762, 4269819)
(763, 4276957)
(764, 4284753)
(765, 4287293)
(766, 4288545)
(767, 4296671)
(768, 4299247)
(769, 4302527)
(770, 4302498)
(771, 4316953)
(772, 4318530)
(773, 4315539)
(774, 4316710)
(775, 4328036)
(776, 4327168)
(777, 4328388)
(778, 4337567)
(779, 4345993)
(780, 4344517)
(781, 4355191)
(782, 4352619)
(783, 4358867)
(784, 4369109)
(785, 4377221)
(786, 4377517)
(787, 4383296)
(788, 4382766)
(789, 4393979)
(790, 4388137)
(791, 4402222)
(792, 4410101)
(793, 4412418)
(794, 4417893)
(795, 4417953)
(796, 4422586)
(797, 4423706)
(798, 4429120)
(799, 4439314)
(800, 4443320)
(801, 4442936)
(802, 4446083)
(803, 4449500)
(804, 4451390)
(805, 4461796)
(806, 4461055)
(807, 4468707)
(808, 4466031)
(809, 4479243)
(810, 4485646)
(811, 4485523)
(812, 4485064)
(813, 4489984)
(814, 4508164)
(815, 4510022)
(816, 4514987)
(817, 4513357)
(818, 4520246)
(819, 4527141)
(820, 4533400)
(821, 4528103)
(822, 4537202)
(823, 4540201)
(824, 4537915)
(825, 4550040)
(826, 4548416)
(827, 4548598)
(828, 4567845)
(829, 4567960)
(830, 4566460)
(831, 4569145)
(832, 4576963)
(833, 4580256)
(834, 4580640)
(835, 4590666)
(836, 4597321)
(837, 4594144)
(838, 4596330)
(839, 4604878)
(840, 4609761)
(841, 4615106)
(842, 4620703)
(843, 4630352)
(844, 4632449)
(845, 4627603)
(846, 4638488)
(847, 4641368)
(848, 4639394)
(849, 4646475)
(850, 4654324)
(851, 4655443)
(852, 4656484)
(853, 4664550)
(854, 4670919)
(855, 4669345)
(856, 4680107)
(857, 4682590)
(858, 4680448)
(859, 4692075)
(860, 4688362)
(861, 4698864)
(862, 4707811)
(863, 4706065)
(864, 4715151)
(865, 4713956)
(866, 4728674)
(867, 4728603)
(868, 4729685)
(869, 4733695)
(870, 4745070)
(871, 4744508)
(872, 4750804)
(873, 4749773)
(874, 4761337)
(875, 4757541)
(876, 4769908)
(877, 4770269)
(878, 4773061)
(879, 4779933)
(880, 4785867)
(881, 4783703)
(882, 4793433)
(883, 4799589)
(884, 4793770)
(885, 4812942)
(886, 4815382)
(887, 4811920)
(888, 4823244)
(889, 4827685)
(890, 4823550)
(891, 4828035)
(892, 4831196)
(893, 4837239)
(894, 4845405)
(895, 4843799)
(896, 4844888)
(897, 4850934)
(898, 4855989)
(899, 4857077)
(900, 4858102)
(901, 4862047)
(902, 4873306)
(903, 4884310)
(904, 4874060)
(905, 4885571)
(906, 4889187)
(907, 4895437)
(908, 4891341)
(909, 4900874)
(910, 4901278)
(911, 4901189)
(912, 4913873)
(913, 4914326)
(914, 4926364)
(915, 4929800)
(916, 4928110)
(917, 4937474)
(918, 4936537)
(919, 4936951)
(920, 4944515)
(921, 4946876)
(922, 4952944)
(923, 4953893)
(924, 4954635)
(925, 4965476)
(926, 4971533)
(927, 4975524)
(928, 4976218)
(929, 4977562)
(930, 4992570)
(931, 4988288)
(932, 4996704)
(933, 5003882)
(934, 5002515)
(935, 5006529)
(936, 5010474)
(937, 5019613)
(938, 5026282)
(939, 5026863)
(940, 5030852)
(941, 5033680)
(942, 5049917)
(943, 5048775)
(944, 5045561)
(945, 5054336)
(946, 5056447)
(947, 5064396)
(948, 5071673)
(949, 5071039)
(950, 5086254)
(951, 5083710)
(952, 5092069)
(953, 5093913)
(954, 5097820)
(955, 5094273)
(956, 5100822)
(957, 5103994)
(958, 5113403)
(959, 5107744)
(960, 5116152)
(961, 5119870)
(962, 5125657)
(963, 5126534)
(964, 5129340)
(965, 5142203)
(966, 5141686)
(967, 5155574)
(968, 5149424)
(969, 5157040)
(970, 5161464)
(971, 5161539)
(972, 5164240)
(973, 5171788)
(974, 5184134)
(975, 5178996)
(976, 5188513)
(977, 5191813)
(978, 5188015)
(979, 5191668)
(980, 5202236)
(981, 5209383)
(982, 5206328)
(983, 5218771)
(984, 5220802)
(985, 5225400)
(986, 5230881)
(987, 5234277)
(988, 5239378)
(989, 5241258)
(990, 5242348)
(991, 5258875)
(992, 5250420)
(993, 5263907)
(994, 5267975)
(995, 5270253)
(996, 5277454)
(997, 5278417)
(998, 5283253)
(999, 5279023)
(1000, 5288528)


==> Data/LO-n500-r7.txt <==
(100, 3337734)
(101, 3322666)
(102, 3307618)
(103, 3292605)
(104, 3277540)
(105, 3262464)
(106, 3247423)
(107, 3232422)
(108, 3217366)
(109, 3202350)
(110, 3187278)
(111, 3172239)
(112, 3157170)
(113, 3142101)
(114, 3127022)
(115, 3111953)
(116, 3096871)
(117, 3081788)
(118, 3066761)
(119, 3051692)
(120, 3036685)
(121, 3021653)
(122, 3006558)
(123, 2991526)
(124, 2976446)
(125, 2961396)
(126, 2946351)
(127, 2931319)
(128, 2916272)
(129, 2901198)
(130, 2886148)
(131, 2871147)
(132, 2856096)
(133, 2841024)
(134, 2825952)
(135, 2810888)
(136, 2795820)
(137, 2780747)
(138, 2765719)
(139, 2750654)
(140, 2735608)
(141, 2720605)
(142, 2705545)
(143, 2690497)
(144, 2675410)
(145, 2660314)
(146, 2645272)
(147, 2630212)
(148, 2615188)
(149, 2600093)
(150, 2585019)
(151, 2569945)
(152, 2554893)
(153, 2539848)
(154, 2524761)
(155, 2509713)
(156, 2494662)
(157, 2479643)
(158, 2464614)
(159, 2449569)
(160, 2434498)
(161, 2419420)
(162, 2404343)
(163, 2389256)
(164, 2374204)
(165, 2359157)
(166, 2344122)
(167, 2329071)
(168, 2314045)
(169, 2298972)
(170, 2283967)
(171, 2268921)
(172, 2253906)
(173, 2238895)
(174, 2226890)
(175, 2214815)
(176, 2202743)
(177, 2193696)
(178, 2184610)
(179, 2175513)
(180, 2166422)
(181, 2160345)
(182, 2154258)
(183, 2148254)
(184, 2142213)
(185, 2136197)
(186, 2133131)
(187, 2130125)
(188, 2127077)
(189, 2124026)
(190, 2121010)
(191, 2130968)
(192, 2133880)
(193, 2131126)
(194, 2146560)
(195, 2147923)
(196, 2144933)
(197, 2157760)
(198, 2171219)
(199, 2167989)
(200, 2181677)
(201, 2179467)
(202, 2187177)
(203, 2188198)
(204, 2194197)
(205, 2201990)
(206, 2205954)
(207, 2200023)
(208, 2209039)
(209, 2215975)
(210, 2221604)
(211, 2215454)
(212, 2225550)
(213, 2228599)
(214, 2243509)
(215, 2243566)
(216, 2250280)
(217, 2250139)
(218, 2248464)
(219, 2260480)
(220, 2267440)
(221, 2269715)
(222, 2275578)
(223, 2279312)
(224, 2280387)
(225, 2285693)
(226, 2301003)
(227, 2310816)
(228, 2307140)
(229, 2308333)
(230, 2312511)
(231, 2317248)
(232, 2326790)
(233, 2342530)
(234, 2341924)
(235, 2337281)
(236, 2345746)
(237, 2345977)
(238, 2352194)
(239, 2353321)
(240, 2370884)
(241, 2367106)
(242, 2367642)
(243, 2374712)
(244, 2388277)
(245, 2379867)
(246, 2398505)
(247, 2400685)
(248, 2404097)
(249, 2406829)
(250, 2412736)
(251, 2419694)
(252, 2414861)
(253, 2425797)
(254, 2431832)
(255, 2432101)
(256, 2442635)
(257, 2440734)
(258, 2447869)
(259, 2455046)
(260, 2459240)
(261, 2468533)
(262, 2469041)
(263, 2466735)
(264, 2487230)
(265, 2484817)
(266, 2500054)
(267, 2492671)
(268, 2504132)
(269, 2501311)
(270, 2507749)
(271, 2518495)
(272, 2526078)
(273, 2527518)
(274, 2523747)
(275, 2529276)
(276, 2531236)
(277, 2535361)
(278, 2548623)
(279, 2545834)
(280, 2553873)
(281, 2557708)
(282, 2568494)
(283, 2562773)
(284, 2577953)
(285, 2577069)
(286, 2604150)
(287, 2591836)
(288, 2592614)
(289, 2599678)
(290, 2598235)
(291, 2616807)
(292, 2614051)
(293, 2626983)
(294, 2621216)
(295, 2629240)
(296, 2630361)
(297, 2643870)
(298, 2641204)
(299, 2650353)
(300, 2655279)
(301, 2658617)
(302, 2665791)
(303, 2664133)
(304, 2675439)
(305, 2676803)
(306, 2679572)
(307, 2684454)
(308, 2690096)
(309, 2696593)
(310, 2705437)
(311, 2713522)
(312, 2703804)
(313, 2720667)
(314, 2722231)
(315, 2725233)
(316, 2728111)
(317, 2732155)
(318, 2737800)
(319, 2754367)
(320, 2748682)
(321, 2758688)
(322, 2762170)
(323, 2763105)
(324, 2768971)
(325, 2769532)
(326, 2774781)
(327, 2781017)
(328, 2781968)
(329, 2789640)
(330, 2811061)
(331, 2809751)
(332, 2807808)
(333, 2819622)
(334, 2817245)
(335, 2824879)
(336, 2821658)
(337, 2834282)
(338, 2839013)
(339, 2848866)
(340, 2848387)
(341, 2854478)
(342, 2853114)
(343, 2862378)
(344, 2862802)
(345, 2870644)
(346, 2875740)
(347, 2882805)
(348, 2884100)
(349, 2884761)
(350, 2887484)
(351, 2889805)
(352, 2920030)
(353, 2907231)
(354, 2918371)
(355, 2914408)
(356, 2919689)
(357, 2935123)
(358, 2936871)
(359, 2941337)
(360, 2937578)
(361, 2948138)
(362, 2952933)
(363, 2961785)
(364, 2960319)
(365, 2974789)
(366, 2974903)
(367, 2973004)
(368, 2978517)
(369, 2991624)
(370, 2989938)
(371, 3004898)
(372, 3001260)
(373, 3001250)
(374, 3008620)
(375, 3013785)
(376, 3025969)
(377, 3018870)
(378, 3022321)
(379, 3030353)
(380, 3041217)
(381, 3042204)
(382, 3039852)
(383, 3048066)
(384, 3054762)
(385, 3070200)
(386, 3063497)
(387, 3068089)
(388, 3072086)
(389, 3084727)
(390, 3089572)
(391, 3099632)
(392, 3091144)
(393, 3103020)
(394, 3107340)
(395, 3106127)
(396, 3121797)
(397, 3130860)
(398, 3134298)
(399, 3128424)
(400, 3137000)
(401, 3143109)
(402, 3146603)
(403, 3148991)
(404, 3157752)
(405, 3157233)
(406, 3159676)
(407, 3168404)
(408, 3174331)
(409, 3177370)
(410, 3187938)
(411, 3182454)
(412, 3186606)
(413, 3198348)
(414, 3198630)
(415, 3208248)
(416, 3212723)
(417, 3218009)
(418, 3220118)
(419, 3226774)
(420, 3231159)
(421, 3239416)
(422, 3247726)
(423, 3249464)
(424, 3249999)
(425, 3249590)
(426, 3258813)
(427, 3259717)
(428, 3262317)
(429, 3296322)
(430, 3278933)
(431, 3282965)
(432, 3291290)
(433, 3299279)
(434, 3297479)
(435, 3312158)
(436, 3305964)
(437, 3322164)
(438, 3321332)
(439, 3326312)
(440, 3327904)
(441, 3326005)
(442, 3333400)
(443, 3345635)
(444, 3343177)
(445, 3349199)
(446, 3353939)
(447, 3361755)
(448, 3365002)
(449, 3364501)
(450, 3368615)
(451, 3400711)
(452, 3390661)
(453, 3388478)
(454, 3392040)
(455, 3393027)
(456, 3399737)
(457, 3414711)
(458, 3422838)
(459, 3413849)
(460, 3421073)
(461, 3422361)
(462, 3435079)
(463, 3436291)
(464, 3442515)
(465, 3446862)
(466, 3454102)
(467, 3460974)
(468, 3461906)
(469, 3474966)
(470, 3475635)
(471, 3472434)
(472, 3482606)
(473, 3483471)
(474, 3488170)
(475, 3491125)
(476, 3499718)
(477, 3510536)
(478, 3510510)
(479, 3510297)
(480, 3517057)
(481, 3518655)
(482, 3528322)
(483, 3535928)
(484, 3561566)
(485, 3542518)
(486, 3547310)
(487, 3550568)
(488, 3553304)
(489, 3567757)
(490, 3576648)
(491, 3568774)
(492, 3576320)
(493, 3576994)
(494, 3583798)
(495, 3603186)
(496, 3595121)
(497, 3611382)
(498, 3604534)
(499, 3608696)
(500, 3612315)
(501, 3623037)
(502, 3620378)
(503, 3635660)
(504, 3641067)
(505, 3638242)
(506, 3641377)
(507, 3651186)
(508, 3647763)
(509, 3660826)
(510, 3657542)
(511, 3664615)
(512, 3676209)
(513, 3679643)
(514, 3685174)
(515, 3685355)
(516, 3687042)
(517, 3702734)
(518, 3700990)
(519, 3710170)
(520, 3711685)
(521, 3722302)
(522, 3730397)
(523, 3735446)
(524, 3736324)
(525, 3737837)
(526, 3743358)
(527, 3738931)
(528, 3764871)
(529, 3754747)
(530, 3769300)
(531, 3764373)
(532, 3771076)
(533, 3780618)
(534, 3781437)
(535, 3788035)
(536, 3785016)
(537, 3799254)
(538, 3798497)
(539, 3802655)
(540, 3804288)
(541, 3811823)
(542, 3815147)
(543, 3826222)
(544, 3825123)
(545, 3830142)
(546, 3836670)
(547, 3839069)
(548, 3841119)
(549, 3856942)
(550, 3856121)
(551, 3864381)
(552, 3872435)
(553, 3866692)
(554, 3884852)
(555, 3887094)
(556, 3885238)
(557, 3888191)
(558, 3891359)
(559, 3901681)
(560, 3907853)
(561, 3909188)
(562, 3921488)
(563, 3924599)
(564, 3924872)
(565, 3929476)
(566, 3939570)
(567, 3941530)
(568, 3949486)
(569, 3950216)
(570, 3959573)
(571, 3964407)
(572, 3960868)
(573, 3965017)
(574, 3976926)
(575, 3974757)
(576, 3984088)
(577, 3994167)
(578, 3989278)
(579, 3994517)
(580, 4001597)
(581, 4008321)
(582, 4015455)
(583, 4021531)
(584, 4018230)
(585, 4028016)
(586, 4033716)
(587, 4041073)
(588, 4038193)
(589, 4046913)
(590, 4045299)
(591, 4050058)
(592, 4062970)
(593, 4057900)
(594, 4085545)
(595, 4082908)
(596, 4076750)
(597, 4083224)
(598, 4093658)
(599, 4088256)
(600, 4097242)
(601, 4101144)
(602, 4105023)
(603, 4114428)
(604, 4116049)
(605, 4121497)
(606, 4124341)
(607, 4123999)
(608, 4129810)
(609, 4149834)
(610, 4152712)
(611, 4151960)
(612, 4152950)
(613, 4152045)
(614, 4159018)
(615, 4167672)
(616, 4194822)
(617, 4185187)
(618, 4188193)
(619, 4188771)
(620, 4202123)
(621, 4201628)
(622, 4197934)
(623, 4206519)
(624, 4218131)
(625, 4217225)
(626, 4216690)
(627, 4247933)
(628, 4241948)
(629, 4244051)
(630, 4249711)
(631, 4253766)
(632, 4256710)
(633, 4254809)
(634, 4268756)
(635, 4266368)
(636, 4273852)
(637, 4278967)
(638, 4282396)
(639, 4289310)
(640, 4282691)
(641, 4298346)
(642, 4306401)
(643, 4310609)
(644, 4310657)
(645, 4310966)
(646, 4316850)
(647, 4317590)
(648, 4331272)
(649, 4336323)
(650, 4338658)
(651, 4343437)
(652, 4343988)
(653, 4359217)
(654, 4353761)
(655, 4357794)
(656, 4373092)
(657, 4375163)
(658, 4381024)
(659, 4383102)
(660, 4397255)
(661, 4404176)
(662, 4395200)
(663, 4402969)
(664, 4405089)
(665, 4414268)
(666, 4419665)
(667, 4426290)
(668, 4435025)
(669, 4429069)
(670, 4431532)
(671, 4437865)
(672, 4444063)
(673, 4450132)
(674, 4461821)
(675, 4460225)
(676, 4470898)
(677, 4469687)
(678, 4474369)
(679, 4474316)
(680, 4478894)
(681, 4487002)
(682, 4508012)
(683, 4503727)
(684, 4502235)
(685, 4503488)
(686, 4508265)
(687, 4515044)
(688, 4520478)
(689, 4526378)
(690, 4526851)
(691, 4530972)
(692, 4543320)
(693, 4554522)
(694, 4560794)
(695, 4565783)
(696, 4561687)
(697, 4566826)
(698, 4567925)
(699, 4575092)
(700, 4588676)
(701, 4583058)
(702, 4590171)
(703, 4594737)
(704, 4595772)
(705, 4606702)
(706, 4613144)
(707, 4619621)
(708, 4625915)
(709, 4628344)
(710, 4628290)
(711, 4625854)
(712, 4636206)
(713, 4639480)
(714, 4644292)
(715, 4660582)
(716, 4654501)
(717, 4660448)
(718, 4664124)
(719, 4674726)
(720, 4676299)
(721, 4685180)
(722, 4686855)
(723, 4688883)
(724, 4699124)
(725, 4697706)
(726, 4724931)
(727, 4710522)
(728, 4727208)
(729, 4726999)
(730, 4726406)
(731, 4730511)
(732, 4740948)
(733, 4736869)
(734, 4741161)
(735, 4757122)
(736, 4749213)
(737, 4762254)
(738, 4757353)
(739, 4774554)
(740, 4767964)
(741, 4780465)
(742, 4782858)
(743, 4783583)
(744, 4791349)
(745, 4788411)
(746, 4792371)
(747, 4804084)
(748, 4817672)
(749, 4814268)
(750, 4823244)
(751, 4827830)
(752, 4832857)
(753, 4841150)
(754, 4840719)
(755, 4848854)
(756, 4849597)
(757, 4856279)
(758, 4851572)
(759, 4859403)
(760, 4879205)
(761, 4883138)
(762, 4881899)
(763, 4884366)
(764, 4890219)
(765, 4899875)
(766, 4904470)
(767, 4910067)
(768, 4903264)
(769, 4913402)
(770, 4911904)
(771, 4923844)
(772, 4928595)
(773, 4931112)
(774, 4932329)
(775, 4950024)
(776, 4942214)
(777, 4950264)
(778, 4956141)
(779, 4959719)
(780, 4963009)
(781, 4989962)
(782, 4972949)
(783, 4976413)
(784, 4984517)
(785, 4993305)
(786, 4990246)
(787, 5007870)
(788, 5001251)
(789, 5004885)
(790, 5014657)
(791, 5020526)
(792, 5030918)
(793, 5038650)
(794, 5033625)
(795, 5036280)
(796, 5042423)
(797, 5047653)
(798, 5047787)
(799, 5050984)
(800, 5056435)
(801, 5063604)
(802, 5069032)
(803, 5078492)
(804, 5082087)
(805, 5088489)
(806, 5096449)
(807, 5094857)
(808, 5096573)
(809, 5106864)
(810, 5106052)
(811, 5116287)
(812, 5115415)
(813, 5122745)
(814, 5139284)
(815, 5137265)
(816, 5136124)
(817, 5140253)
(818, 5144592)
(819, 5156944)
(820, 5162762)
(821, 5168012)
(822, 5166368)
(823, 5174829)
(824, 5176121)
(825, 5176409)
(826, 5188836)
(827, 5197372)
(828, 5197649)
(829, 5203002)
(830, 5202035)
(831, 5216266)
(832, 5223211)
(833, 5219547)
(834, 5234011)
(835, 5232160)
(836, 5237607)
(837, 5240945)
(838, 5237831)
(839, 5248104)
(840, 5251313)
(841, 5257792)
(842, 5267441)
(843, 5267509)
(844, 5271507)
(845, 5276617)
(846, 5276093)
(847, 5283893)
(848, 5289794)
(849, 5297276)
(850, 5307066)
(851, 5301678)
(852, 5314023)
(853, 5326074)
(854, 5317594)
(855, 5328310)
(856, 5334470)
(857, 5338661)
(858, 5350074)
(859, 5344744)
(860, 5350149)
(861, 5358137)
(862, 5357344)
(863, 5363428)
(864, 5370452)
(865, 5384217)
(866, 5376097)
(867, 5385752)
(868, 5386320)
(869, 5395453)
(870, 5401654)
(871, 5398087)
(872, 5401094)
(873, 5411321)
(874, 5412258)
(875, 5421409)
(876, 5423699)
(877, 5433788)
(878, 5430488)
(879, 5436654)
(880, 5442697)
(881, 5456115)
(882, 5457661)
(883, 5456516)
(884, 5469066)
(885, 5475522)
(886, 5476823)
(887, 5475833)
(888, 5490508)
(889, 5493031)
(890, 5494921)
(891, 5515097)
(892, 5513465)
(893, 5511684)
(894, 5517258)
(895, 5518694)
(896, 5528581)
(897, 5528011)
(898, 5540905)
(899, 5536075)
(900, 5550972)
(901, 5550500)
(902, 5548886)
(903, 5554202)
(904, 5557068)
(905, 5569905)
(906, 5579697)
(907, 5574438)
(908, 5584068)
(909, 5581364)
(910, 5592187)
(911, 5592449)
(912, 5603931)
(913, 5614535)
(914, 5614768)
(915, 5619113)
(916, 5616000)
(917, 5632741)
(918, 5634426)
(919, 5635389)
(920, 5645933)
(921, 5649365)
(922, 5645779)
(923, 5652258)
(924, 5656935)
(925, 5666933)
(926, 5680603)
(927, 5671842)
(928, 5678031)
(929, 5684138)
(930, 5695776)
(931, 5699000)
(932, 5705297)
(933, 5701291)
(934, 5708931)
(935, 5710514)
(936, 5718477)
(937, 5724811)
(938, 5722618)
(939, 5727221)
(940, 5734174)
(941, 5740297)
(942, 5740303)
(943, 5748418)
(944, 5750772)
(945, 5755320)
(946, 5771130)
(947, 5769288)
(948, 5778234)
(949, 5777301)
(950, 5777997)
(951, 5797996)
(952, 5800107)
(953, 5800609)
(954, 5799431)
(955, 5804168)
(956, 5814588)
(957, 5838964)
(958, 5834442)
(959, 5838522)
(960, 5840369)
(961, 5842554)
(962, 5842078)
(963, 5855506)
(964, 5854525)
(965, 5858041)
(966, 5871134)
(967, 5865517)
(968, 5873984)
(969, 5871045)
(970, 5885938)
(971, 5892253)
(972, 5889451)
(973, 5899093)
(974, 5895133)
(975, 5906414)
(976, 5910449)
(977, 5907321)
(978, 5919315)
(979, 5933928)
(980, 5929087)
(981, 5931447)
(982, 5942760)
(983, 5949968)
(984, 5947616)
(985, 5952669)
(986, 5957305)
(987, 5962494)
(988, 5962895)
(989, 5970795)
(990, 5970285)
(991, 5988374)
(992, 5993145)
(993, 5995350)
(994, 5996211)
(995, 6003699)
(996, 6006696)
(997, 6016198)
(998, 6022639)
(999, 6016375)
(1000, 6029767)


==> Data/LO-n500-r8.txt <==
(100, 5023886)
(101, 5000821)
(102, 4977749)
(103, 4954675)
(104, 4931633)
(105, 4908625)
(106, 4885562)
(107, 4862510)
(108, 4839423)
(109, 4816408)
(110, 4793357)
(111, 4770270)
(112, 4747189)
(113, 4724170)
(114, 4701077)
(115, 4678013)
(116, 4654973)
(117, 4631874)
(118, 4608814)
(119, 4585756)
(120, 4562726)
(121, 4539636)
(122, 4516602)
(123, 4493585)
(124, 4470534)
(125, 4447455)
(126, 4424387)
(127, 4401352)
(128, 4378328)
(129, 4355307)
(130, 4332237)
(131, 4309224)
(132, 4286202)
(133, 4263190)
(134, 4240179)
(135, 4217141)
(136, 4194120)
(137, 4171024)
(138, 4147975)
(139, 4124927)
(140, 4101893)
(141, 4078862)
(142, 4055769)
(143, 4032753)
(144, 4009726)
(145, 3986632)
(146, 3963580)
(147, 3940550)
(148, 3917481)
(149, 3894411)
(150, 3871387)
(151, 3848326)
(152, 3825239)
(153, 3802237)
(154, 3779141)
(155, 3756078)
(156, 3733075)
(157, 3710028)
(158, 3686963)
(159, 3663904)
(160, 3640805)
(161, 3617799)
(162, 3594797)
(163, 3571765)
(164, 3548675)
(165, 3525612)
(166, 3502523)
(167, 3479502)
(168, 3456440)
(169, 3433375)
(170, 3410321)
(171, 3387304)
(172, 3364252)
(173, 3341205)
(174, 3318193)
(175, 3295097)
(176, 3272025)
(177, 3248995)
(178, 3225941)
(179, 3202885)
(180, 3179854)
(181, 3156833)
(182, 3133821)
(183, 3110798)
(184, 3087751)
(185, 3064702)
(186, 3041656)
(187, 3018612)
(188, 2995516)
(189, 2972509)
(190, 2949452)
(191, 2926437)
(192, 2903422)
(193, 2880335)
(194, 2857293)
(195, 2834276)
(196, 2811275)
(197, 2788203)
(198, 2765188)
(199, 2742096)
(200, 2719035)
(201, 2700580)
(202, 2682127)
(203, 2663671)
(204, 2649848)
(205, 2636019)
(206, 2622129)
(207, 2608313)
(208, 2599014)
(209, 2589781)
(210, 2580537)
(211, 2571330)
(212, 2562108)
(213, 2557497)
(214, 2552872)
(215, 2548270)
(216, 2543617)
(217, 2538979)
(218, 2534344)
(219, 2538650)
(220, 2558771)
(221, 2560986)
(222, 2570100)
(223, 2573277)
(224, 2580978)
(225, 2576652)
(226, 2586330)
(227, 2583372)
(228, 2602717)
(229, 2603989)
(230, 2612095)
(231, 2612886)
(232, 2617779)
(233, 2615870)
(234, 2623340)
(235, 2624501)
(236, 2624840)
(237, 2626775)
(238, 2631795)
(239, 2634943)
(240, 2645438)
(241, 2647177)
(242, 2650808)
(243, 2656046)
(244, 2652343)
(245, 2657094)
(246, 2662554)
(247, 2688589)
(248, 2677971)
(249, 2689082)
(250, 2697826)
(251, 2702003)
(252, 2700685)
(253, 2730877)
(254, 2722832)
(255, 2718444)
(256, 2721594)
(257, 2723823)
(258, 2742998)
(259, 2745032)
(260, 2739025)
(261, 2748918)
(262, 2754707)
(263, 2760106)
(264, 2762142)
(265, 2766567)
(266, 2768706)
(267, 2768165)
(268, 2776214)
(269, 2783101)
(270, 2788622)
(271, 2807598)
(272, 2796166)
(273, 2806795)
(274, 2805202)
(275, 2818364)
(276, 2820790)
(277, 2825351)
(278, 2846067)
(279, 2849121)
(280, 2845957)
(281, 2850204)
(282, 2856671)
(283, 2856994)
(284, 2870747)
(285, 2868276)
(286, 2884210)
(287, 2891478)
(288, 2911587)
(289, 2896996)
(290, 2907886)
(291, 2919013)
(292, 2920749)
(293, 2925418)
(294, 2934407)
(295, 2932559)
(296, 2935703)
(297, 2944238)
(298, 2943729)
(299, 2961877)
(300, 2954838)
(301, 2984564)
(302, 2981618)
(303, 2989436)
(304, 2985903)
(305, 2988439)
(306, 2993660)
(307, 3006264)
(308, 3011129)
(309, 3012383)
(310, 3028192)
(311, 3031952)
(312, 3029415)
(313, 3032645)
(314, 3036737)
(315, 3042044)
(316, 3042894)
(317, 3055785)
(318, 3052107)
(319, 3056355)
(320, 3065467)
(321, 3070085)
(322, 3078117)
(323, 3077044)
(324, 3078270)
(325, 3080428)
(326, 3088250)
(327, 3086321)
(328, 3091978)
(329, 3094840)
(330, 3105278)
(331, 3098902)
(332, 3103910)
(333, 3119274)
(334, 3117559)
(335, 3118332)
(336, 3121940)
(337, 3123547)
(338, 3126875)
(339, 3130100)
(340, 3135567)
(341, 3146440)
(342, 3154100)
(343, 3147139)
(344, 3158488)
(345, 3160503)
(346, 3160438)
(347, 3167290)
(348, 3164878)
(349, 3167868)
(350, 3178135)
(351, 3182444)
(352, 3215269)
(353, 3204460)
(354, 3202058)
(355, 3205971)
(356, 3208525)
(357, 3212690)
(358, 3216944)
(359, 3236120)
(360, 3229949)
(361, 3233234)
(362, 3250758)
(363, 3251065)
(364, 3254318)
(365, 3260256)
(366, 3263649)
(367, 3266075)
(368, 3287674)
(369, 3279809)
(370, 3281693)
(371, 3291541)
(372, 3302139)
(373, 3316113)
(374, 3310419)
(375, 3322738)
(376, 3319634)
(377, 3322705)
(378, 3331134)
(379, 3344742)
(380, 3344605)
(381, 3354205)
(382, 3359349)
(383, 3357564)
(384, 3386385)
(385, 3390573)
(386, 3388369)
(387, 3396870)
(388, 3405978)
(389, 3402530)
(390, 3413303)
(391, 3410292)
(392, 3417827)
(393, 3422116)
(394, 3419089)
(395, 3423946)
(396, 3432416)
(397, 3443684)
(398, 3446568)
(399, 3456403)
(400, 3450813)
(401, 3462215)
(402, 3470733)
(403, 3464685)
(404, 3470101)
(405, 3476120)
(406, 3478251)
(407, 3477950)
(408, 3495544)
(409, 3500886)
(410, 3499050)
(411, 3507158)
(412, 3509125)
(413, 3509107)
(414, 3515249)
(415, 3516260)
(416, 3527215)
(417, 3527495)
(418, 3537356)
(419, 3535390)
(420, 3550474)
(421, 3557250)
(422, 3553187)
(423, 3559395)
(424, 3561092)
(425, 3568382)
(426, 3569490)
(427, 3576469)
(428, 3580416)
(429, 3580476)
(430, 3590668)
(431, 3589276)
(432, 3599109)
(433, 3602093)
(434, 3602451)
(435, 3610476)
(436, 3617125)
(437, 3618862)
(438, 3619700)
(439, 3631290)
(440, 3636107)
(441, 3640830)
(442, 3647973)
(443, 3646870)
(444, 3650146)
(445, 3661535)
(446, 3656787)
(447, 3665159)
(448, 3666244)
(449, 3672917)
(450, 3668912)
(451, 3678144)
(452, 3679696)
(453, 3684208)
(454, 3692071)
(455, 3711380)
(456, 3728269)
(457, 3737029)
(458, 3722100)
(459, 3725007)
(460, 3734530)
(461, 3728690)
(462, 3753571)
(463, 3753892)
(464, 3763687)
(465, 3768386)
(466, 3766139)
(467, 3765650)
(468, 3777560)
(469, 3780345)
(470, 3782569)
(471, 3780595)
(472, 3783950)
(473, 3785953)
(474, 3801426)
(475, 3794099)
(476, 3813109)
(477, 3815362)
(478, 3816366)
(479, 3818581)
(480, 3827249)
(481, 3833169)
(482, 3837363)
(483, 3838877)
(484, 3848808)
(485, 3851861)
(486, 3851388)
(487, 3858146)
(488, 3859315)
(489, 3859592)
(490, 3861832)
(491, 3871619)
(492, 3872890)
(493, 3877306)
(494, 3881317)
(495, 3882744)
(496, 3886783)
(497, 3918807)
(498, 3902900)
(499, 3911845)
(500, 3922544)
(501, 3915085)
(502, 3923018)
(503, 3923846)
(504, 3932984)
(505, 3944471)
(506, 3943258)
(507, 3963988)
(508, 3950293)
(509, 3953420)
(510, 3964356)
(511, 3962694)
(512, 3967170)
(513, 3973787)
(514, 3978694)
(515, 3987933)
(516, 3987082)
(517, 3991819)
(518, 3988027)
(519, 3993471)
(520, 4003247)
(521, 4000087)
(522, 4004064)
(523, 4007091)
(524, 4024829)
(525, 4029850)
(526, 4027581)
(527, 4027651)
(528, 4038757)
(529, 4035194)
(530, 4044341)
(531, 4049180)
(532, 4054539)
(533, 4059107)
(534, 4062714)
(535, 4077059)
(536, 4074773)
(537, 4078432)
(538, 4077389)
(539, 4094121)
(540, 4086325)
(541, 4093807)
(542, 4099852)
(543, 4103503)
(544, 4123623)
(545, 4114316)
(546, 4114563)
(547, 4126386)
(548, 4129391)
(549, 4126421)
(550, 4131015)
(551, 4130650)
(552, 4134078)
(553, 4147209)
(554, 4152846)
(555, 4153030)
(556, 4168900)
(557, 4171092)
(558, 4172933)
(559, 4172956)
(560, 4180892)
(561, 4183880)
(562, 4196448)
(563, 4199926)
(564, 4196998)
(565, 4207677)
(566, 4208104)
(567, 4217594)
(568, 4213972)
(569, 4216642)
(570, 4221097)
(571, 4227095)
(572, 4225557)
(573, 4230529)
(574, 4235958)
(575, 4245828)
(576, 4249330)
(577, 4257138)
(578, 4271141)
(579, 4265860)
(580, 4278246)
(581, 4284621)
(582, 4278976)
(583, 4290178)
(584, 4291626)
(585, 4304892)
(586, 4305263)
(587, 4307434)
(588, 4305981)
(589, 4312887)
(590, 4313714)
(591, 4323613)
(592, 4328218)
(593, 4331533)
(594, 4329837)
(595, 4336469)
(596, 4339217)
(597, 4340197)
(598, 4363668)
(599, 4361720)
(600, 4357621)
(601, 4367356)
(602, 4377775)
(603, 4373115)
(604, 4384345)
(605, 4379379)
(606, 4389582)
(607, 4394888)
(608, 4408838)
(609, 4410007)
(610, 4418725)
(611, 4427324)
(612, 4430506)
(613, 4431720)
(614, 4429852)
(615, 4446691)
(616, 4443578)
(617, 4448288)
(618, 4449080)
(619, 4454049)
(620, 4462971)
(621, 4463625)
(622, 4467110)
(623, 4472063)
(624, 4472919)
(625, 4477920)
(626, 4477649)
(627, 4488959)
(628, 4486187)
(629, 4498230)
(630, 4504687)
(631, 4501275)
(632, 4512249)
(633, 4512344)
(634, 4512751)
(635, 4512634)
(636, 4517746)
(637, 4524556)
(638, 4528166)
(639, 4531108)
(640, 4535127)
(641, 4542070)
(642, 4544814)
(643, 4543514)
(644, 4552426)
(645, 4554083)
(646, 4564057)
(647, 4564588)
(648, 4581511)
(649, 4573762)
(650, 4585293)
(651, 4612817)
(652, 4600054)
(653, 4605097)
(654, 4605667)
(655, 4625095)
(656, 4616759)
(657, 4625097)
(658, 4626541)
(659, 4624105)
(660, 4627151)
(661, 4638047)
(662, 4661674)
(663, 4657493)
(664, 4650226)
(665, 4679525)
(666, 4663901)
(667, 4678085)
(668, 4686547)
(669, 4696120)
(670, 4692301)
(671, 4702653)
(672, 4705312)
(673, 4703533)
(674, 4715909)
(675, 4715571)
(676, 4723009)
(677, 4725440)
(678, 4723652)
(679, 4736876)
(680, 4739299)
(681, 4739072)
(682, 4744101)
(683, 4748072)
(684, 4748648)
(685, 4749675)
(686, 4758522)
(687, 4757392)
(688, 4773460)
(689, 4772354)
(690, 4779806)
(691, 4795271)
(692, 4793523)
(693, 4795367)
(694, 4804560)
(695, 4810338)
(696, 4805001)
(697, 4820681)
(698, 4821365)
(699, 4827657)
(700, 4837072)
(701, 4838941)
(702, 4841162)
(703, 4841075)
(704, 4847758)
(705, 4856246)
(706, 4859731)
(707, 4857691)
(708, 4862499)
(709, 4872848)
(710, 4873250)
(711, 4874861)
(712, 4886140)
(713, 4890344)
(714, 4887346)
(715, 4888526)
(716, 4895547)
(717, 4897745)
(718, 4902895)
(719, 4925289)
(720, 4920412)
(721, 4926833)
(722, 4926733)
(723, 4928387)
(724, 4937245)
(725, 4940619)
(726, 4940566)
(727, 4950609)
(728, 4971795)
(729, 4962276)
(730, 4960468)
(731, 4970777)
(732, 4969211)
(733, 4974538)
(734, 4980698)
(735, 5000651)
(736, 4998294)
(737, 5005859)
(738, 5015388)
(739, 5013931)
(740, 5020892)
(741, 5033617)
(742, 5032967)
(743, 5046142)
(744, 5045354)
(745, 5045560)
(746, 5064871)
(747, 5066712)
(748, 5072014)
(749, 5068232)
(750, 5073241)
(751, 5088891)
(752, 5090998)
(753, 5091122)
(754, 5094952)
(755, 5104449)
(756, 5105094)
(757, 5108146)
(758, 5113597)
(759, 5111325)
(760, 5120267)
(761, 5118856)
(762, 5122710)
(763, 5123201)
(764, 5135509)
(765, 5137083)
(766, 5148751)
(767, 5148059)
(768, 5156085)
(769, 5157031)
(770, 5161534)
(771, 5170279)
(772, 5166926)
(773, 5191240)
(774, 5193813)
(775, 5196629)
(776, 5196196)
(777, 5204782)
(778, 5203388)
(779, 5217694)
(780, 5216229)
(781, 5224838)
(782, 5223257)
(783, 5224913)
(784, 5229757)
(785, 5237293)
(786, 5237691)
(787, 5238016)
(788, 5242755)
(789, 5248954)
(790, 5247520)
(791, 5261493)
(792, 5267507)
(793, 5269245)
(794, 5277255)
(795, 5282152)
(796, 5283766)
(797, 5293313)
(798, 5291005)
(799, 5293116)
(800, 5297922)
(801, 5300689)
(802, 5308591)
(803, 5324940)
(804, 5342320)
(805, 5326818)
(806, 5337116)
(807, 5342155)
(808, 5345732)
(809, 5349280)
(810, 5350625)
(811, 5350997)
(812, 5359255)
(813, 5353824)
(814, 5359388)
(815, 5364955)
(816, 5372476)
(817, 5381092)
(818, 5382652)
(819, 5386469)
(820, 5393647)
(821, 5401683)
(822, 5400318)
(823, 5408523)
(824, 5411996)
(825, 5415637)
(826, 5422900)
(827, 5425876)
(828, 5423867)
(829, 5437264)
(830, 5433259)
(831, 5464838)
(832, 5462088)
(833, 5462849)
(834, 5460878)
(835, 5467771)
(836, 5474986)
(837, 5479708)
(838, 5483680)
(839, 5495647)
(840, 5494017)
(841, 5503957)
(842, 5503783)
(843, 5512222)
(844, 5527946)
(845, 5526534)
(846, 5532409)
(847, 5530399)
(848, 5544665)
(849, 5542885)
(850, 5550048)
(851, 5550890)
(852, 5554673)
(853, 5561417)
(854, 5577932)
(855, 5569118)
(856, 5575160)
(857, 5581100)
(858, 5588309)
(859, 5590429)
(860, 5597096)
(861, 5595633)
(862, 5609155)
(863, 5617400)
(864, 5612759)
(865, 5617758)
(866, 5646916)
(867, 5628558)
(868, 5636950)
(869, 5644513)
(870, 5659920)
(871, 5662995)
(872, 5662650)
(873, 5658525)
(874, 5670283)
(875, 5667641)
(876, 5685541)
(877, 5684881)
(878, 5690440)
(879, 5687792)
(880, 5694279)
(881, 5700850)
(882, 5698148)
(883, 5705658)
(884, 5717324)
(885, 5712916)
(886, 5713410)
(887, 5721980)
(888, 5732286)
(889, 5736552)
(890, 5752008)
(891, 5746808)
(892, 5750258)
(893, 5770722)
(894, 5796271)
(895, 5781479)
(896, 5798552)
(897, 5792194)
(898, 5797708)
(899, 5813876)
(900, 5816005)
(901, 5821027)
(902, 5821055)
(903, 5822146)
(904, 5823285)
(905, 5826205)
(906, 5840334)
(907, 5861852)
(908, 5860829)
(909, 5855843)
(910, 5862613)
(911, 5872990)
(912, 5878725)
(913, 5904964)
(914, 5890733)
(915, 5904395)
(916, 5905481)
(917, 5933340)
(918, 5928639)
(919, 5925994)
(920, 5930321)
(921, 5934590)
(922, 5938486)
(923, 5946291)
(924, 5943630)
(925, 5949255)
(926, 5954551)
(927, 5957824)
(928, 5976310)
(929, 5982284)
(930, 5979676)
(931, 5996042)
(932, 5997818)
(933, 5995713)
(934, 5998294)
(935, 6005261)
(936, 6009391)
(937, 6009359)
(938, 6016929)
(939, 6020428)
(940, 6024715)
(941, 6029551)
(942, 6029235)
(943, 6031961)
(944, 6037437)
(945, 6046628)
(946, 6052092)
(947, 6052264)
(948, 6051215)
(949, 6060448)
(950, 6084719)
(951, 6095332)
(952, 6102937)
(953, 6117588)
(954, 6110095)
(955, 6107943)
(956, 6116612)
(957, 6122172)
(958, 6134933)
(959, 6139745)
(960, 6141892)
(961, 6147844)
(962, 6140661)
(963, 6149390)
(964, 6149639)
(965, 6152594)
(966, 6154966)
(967, 6166760)
(968, 6171532)
(969, 6171857)
(970, 6177260)
(971, 6179143)
(972, 6182152)
(973, 6187553)
(974, 6186683)
(975, 6191801)
(976, 6207870)
(977, 6204014)
(978, 6208762)
(979, 6217008)
(980, 6216493)
(981, 6225918)
(982, 6230343)
(983, 6229475)
(984, 6228383)
(985, 6250060)
(986, 6250656)
(987, 6247922)
(988, 6273079)
(989, 6275595)
(990, 6273885)
(991, 6280855)
(992, 6290691)
(993, 6290400)
(994, 6294382)
(995, 6297320)
(996, 6308176)
(997, 6304236)
(998, 6312608)
(999, 6316075)
(1000, 6326901)


==> Data/LO-n500-r9.txt <==
(100, 6809603)
(101, 6779518)
(102, 6749428)
(103, 6719380)
(104, 6689293)
(105, 6659248)
(106, 6629173)
(107, 6599156)
(108, 6569075)
(109, 6538982)
(110, 6508930)
(111, 6478850)
(112, 6448847)
(113, 6418775)
(114, 6388731)
(115, 6358731)
(116, 6328720)
(117, 6298686)
(118, 6268619)
(119, 6238571)
(120, 6208477)
(121, 6178430)
(122, 6148425)
(123, 6118364)
(124, 6088286)
(125, 6058202)
(126, 6028131)
(127, 5998084)
(128, 5968019)
(129, 5937959)
(130, 5907937)
(131, 5877873)
(132, 5847827)
(133, 5817782)
(134, 5787709)
(135, 5757691)
(136, 5727680)
(137, 5697598)
(138, 5667533)
(139, 5637532)
(140, 5607495)
(141, 5577467)
(142, 5547383)
(143, 5517380)
(144, 5487320)
(145, 5457310)
(146, 5427230)
(147, 5397167)
(148, 5367128)
(149, 5337060)
(150, 5307017)
(151, 5276984)
(152, 5246915)
(153, 5216846)
(154, 5186808)
(155, 5156730)
(156, 5126664)
(157, 5096653)
(158, 5066628)
(159, 5036579)
(160, 5006517)
(161, 4976492)
(162, 4946401)
(163, 4916325)
(164, 4886292)
(165, 4856202)
(166, 4826149)
(167, 4796091)
(168, 4766046)
(169, 4736009)
(170, 4705992)
(171, 4675910)
(172, 4645843)
(173, 4615822)
(174, 4585751)
(175, 4555654)
(176, 4525583)
(177, 4495571)
(178, 4465503)
(179, 4435449)
(180, 4405402)
(181, 4375380)
(182, 4345285)
(183, 4315195)
(184, 4285145)
(185, 4255070)
(186, 4225017)
(187, 4195000)
(188, 4164903)
(189, 4134855)
(190, 4104797)
(191, 4074764)
(192, 4044673)
(193, 4014625)
(194, 3984602)
(195, 3954579)
(196, 3924534)
(197, 3894518)
(198, 3864477)
(199, 3834466)
(200, 3804449)
(201, 3774406)
(202, 3744347)
(203, 3714277)
(204, 3684227)
(205, 3654168)
(206, 3624092)
(207, 3594028)
(208, 3563964)
(209, 3533918)
(210, 3503859)
(211, 3473854)
(212, 3443835)
(213, 3413767)
(214, 3383682)
(215, 3353649)
(216, 3323571)
(217, 3293567)
(218, 3263561)
(219, 3233550)
(220, 3203493)
(221, 3173435)
(222, 3143425)
(223, 3113409)
(224, 3083406)
(225, 3059399)
(226, 3035370)
(227, 3011288)
(228, 2993242)
(229, 2975196)
(230, 2957144)
(231, 2939097)
(232, 2927004)
(233, 2915004)
(234, 2902910)
(235, 2890876)
(236, 2878834)
(237, 2872756)
(238, 2866751)
(239, 2860744)
(240, 2854717)
(241, 2848678)
(242, 2842659)
(243, 2848682)
(244, 2863655)
(245, 2866954)
(246, 2867162)
(247, 2880133)
(248, 2885723)
(249, 2878952)
(250, 2891351)
(251, 2895524)
(252, 2899820)
(253, 2904624)
(254, 2905511)
(255, 2926468)
(256, 2924504)
(257, 2931391)
(258, 2936834)
(259, 2941764)
(260, 2949729)
(261, 2952538)
(262, 2956578)
(263, 2965206)
(264, 2968250)
(265, 2965703)
(266, 2969974)
(267, 2982153)
(268, 2981250)
(269, 2996336)
(270, 3001161)
(271, 2994973)
(272, 3000432)
(273, 3002401)
(274, 3015910)
(275, 3016215)
(276, 3031522)
(277, 3036695)
(278, 3033415)
(279, 3045768)
(280, 3039140)
(281, 3046722)
(282, 3054793)
(283, 3062501)
(284, 3069918)
(285, 3077191)
(286, 3080914)
(287, 3077712)
(288, 3090477)
(289, 3094575)
(290, 3091231)
(291, 3103407)
(292, 3105345)
(293, 3131152)
(294, 3125408)
(295, 3125370)
(296, 3124915)
(297, 3128563)
(298, 3135584)
(299, 3147853)
(300, 3142981)
(301, 3149797)
(302, 3154440)
(303, 3165021)
(304, 3168833)
(305, 3178392)
(306, 3172733)
(307, 3183197)
(308, 3193049)
(309, 3194148)
(310, 3196887)
(311, 3198576)
(312, 3213820)
(313, 3208026)
(314, 3227474)
(315, 3226412)
(316, 3226552)
(317, 3241120)
(318, 3235418)
(319, 3239670)
(320, 3253316)
(321, 3254373)
(322, 3265769)
(323, 3264755)
(324, 3268058)
(325, 3278830)
(326, 3287666)
(327, 3289180)
(328, 3283330)
(329, 3290781)
(330, 3299534)
(331, 3298752)
(332, 3311533)
(333, 3321504)
(334, 3329707)
(335, 3326283)
(336, 3332178)
(337, 3344860)
(338, 3346833)
(339, 3346033)
(340, 3351172)
(341, 3354535)
(342, 3361929)
(343, 3365719)
(344, 3373229)
(345, 3380090)
(346, 3389371)
(347, 3391953)
(348, 3396784)
(349, 3395407)
(350, 3408736)
(351, 3410616)
(352, 3416900)
(353, 3424981)
(354, 3432451)
(355, 3425445)
(356, 3439225)
(357, 3446988)
(358, 3451526)
(359, 3458070)
(360, 3453156)
(361, 3457892)
(362, 3462170)
(363, 3465015)
(364, 3469632)
(365, 3488780)
(366, 3483119)
(367, 3492144)
(368, 3503796)
(369, 3495088)
(370, 3509870)
(371, 3510114)
(372, 3519830)
(373, 3521936)
(374, 3532513)
(375, 3539699)
(376, 3543646)
(377, 3546869)
(378, 3551607)
(379, 3551941)
(380, 3563769)
(381, 3565238)
(382, 3573957)
(383, 3575575)
(384, 3580105)
(385, 3591286)
(386, 3592341)
(387, 3590682)
(388, 3608129)
(389, 3605220)
(390, 3608519)
(391, 3612498)
(392, 3627846)
(393, 3626931)
(394, 3632308)
(395, 3643728)
(396, 3641873)
(397, 3651638)
(398, 3651945)
(399, 3660255)
(400, 3656293)
(401, 3666419)
(402, 3666319)
(403, 3677093)
(404, 3684296)
(405, 3689805)
(406, 3691219)
(407, 3697397)
(408, 3701161)
(409, 3713729)
(410, 3733706)
(411, 3715690)
(412, 3724807)
(413, 3733434)
(414, 3737006)
(415, 3745796)
(416, 3745412)
(417, 3745068)
(418, 3750664)
(419, 3762756)
(420, 3769442)
(421, 3769835)
(422, 3784421)
(423, 3782899)
(424, 3792308)
(425, 3792290)
(426, 3800654)
(427, 3803135)
(428, 3807863)
(429, 3807979)
(430, 3813761)
(431, 3824619)
(432, 3829732)
(433, 3830541)
(434, 3835627)
(435, 3842975)
(436, 3844272)
(437, 3857227)
(438, 3850635)
(439, 3865684)
(440, 3874703)
(441, 3879482)
(442, 3885069)
(443, 3883287)
(444, 3891662)
(445, 3895760)
(446, 3897638)
(447, 3900710)
(448, 3914455)
(449, 3913322)
(450, 3928539)
(451, 3928899)
(452, 3926612)
(453, 3942941)
(454, 3940244)
(455, 3942405)
(456, 3950162)
(457, 3965759)
(458, 3968967)
(459, 3972898)
(460, 3968532)
(461, 3972548)
(462, 3985851)
(463, 3981541)
(464, 3996395)
(465, 3991170)
(466, 4004196)
(467, 4003813)
(468, 4006575)
(469, 4019504)
(470, 4017624)
(471, 4035958)
(472, 4033596)
(473, 4035807)
(474, 4043706)
(475, 4044752)
(476, 4061100)
(477, 4065804)
(478, 4064864)
(479, 4074925)
(480, 4077052)
(481, 4081337)
(482, 4086791)
(483, 4081522)
(484, 4093481)
(485, 4106317)
(486, 4101722)
(487, 4112935)
(488, 4121289)
(489, 4119902)
(490, 4133508)
(491, 4132527)
(492, 4140135)
(493, 4147015)
(494, 4148169)
(495, 4154138)
(496, 4165833)
(497, 4171569)
(498, 4175657)
(499, 4181408)
(500, 4179994)
(501, 4177182)
(502, 4184731)
(503, 4191038)
(504, 4200534)
(505, 4210904)
(506, 4213146)
(507, 4215467)
(508, 4214052)
(509, 4225385)
(510, 4232747)
(511, 4228392)
(512, 4235454)
(513, 4243252)
(514, 4247149)
(515, 4257617)
(516, 4261703)
(517, 4267563)
(518, 4272747)
(519, 4276585)
(520, 4274510)
(521, 4288332)
(522, 4282584)
(523, 4301781)
(524, 4298820)
(525, 4304365)
(526, 4309351)
(527, 4331608)
(528, 4327781)
(529, 4328359)
(530, 4339821)
(531, 4339700)
(532, 4347547)
(533, 4342945)
(534, 4359070)
(535, 4356281)
(536, 4360663)
(537, 4374011)
(538, 4368485)
(539, 4381482)
(540, 4386030)
(541, 4382947)
(542, 4401539)
(543, 4404595)
(544, 4404241)
(545, 4406689)
(546, 4418878)
(547, 4417539)
(548, 4420838)
(549, 4433091)
(550, 4442146)
(551, 4438289)
(552, 4444336)
(553, 4446156)
(554, 4452942)
(555, 4454442)
(556, 4471897)
(557, 4463640)
(558, 4482425)
(559, 4482440)
(560, 4488273)
(561, 4494959)
(562, 4493366)
(563, 4502037)
(564, 4499038)
(565, 4508551)
(566, 4536099)
(567, 4522384)
(568, 4525164)
(569, 4530578)
(570, 4534882)
(571, 4548814)
(572, 4546088)
(573, 4548893)
(574, 4564396)
(575, 4571304)
(576, 4568114)
(577, 4575625)
(578, 4576215)
(579, 4586365)
(580, 4589583)
(581, 4594109)
(582, 4595480)
(583, 4599725)
(584, 4612625)
(585, 4615664)
(586, 4616388)
(587, 4630258)
(588, 4635070)
(589, 4630914)
(590, 4639780)
(591, 4645466)
(592, 4646610)
(593, 4660326)
(594, 4654603)
(595, 4662689)
(596, 4665891)
(597, 4671117)
(598, 4685719)
(599, 4686629)
(600, 4688679)
(601, 4702512)
(602, 4697275)
(603, 4710114)
(604, 4718347)
(605, 4727077)
(606, 4728231)
(607, 4731787)
(608, 4739575)
(609, 4746239)
(610, 4743446)
(611, 4749385)
(612, 4752078)
(613, 4760639)
(614, 4765750)
(615, 4764851)
(616, 4771429)
(617, 4787253)
(618, 4791670)
(619, 4798050)
(620, 4789790)
(621, 4801476)
(622, 4808571)
(623, 4807861)
(624, 4813284)
(625, 4828129)
(626, 4830537)
(627, 4834199)
(628, 4834134)
(629, 4842547)
(630, 4845675)
(631, 4857599)
(632, 4856432)
(633, 4867796)
(634, 4868994)
(635, 4874473)
(636, 4871064)
(637, 4878477)
(638, 4885936)
(639, 4885234)
(640, 4894354)
(641, 4905515)
(642, 4905742)
(643, 4916058)
(644, 4930719)
(645, 4932513)
(646, 4936909)
(647, 4938069)
(648, 4945709)
(649, 4953037)
(650, 4955594)
(651, 4949954)
(652, 4960413)
(653, 4968579)
(654, 4972222)
(655, 4983093)
(656, 4985963)
(657, 4983511)
(658, 4996559)
(659, 4990867)
(660, 5006859)
(661, 5002855)
(662, 5019179)
(663, 5017405)
(664, 5016322)
(665, 5028824)
(666, 5030994)
(667, 5032999)
(668, 5036268)
(669, 5052551)
(670, 5048786)
(671, 5059737)
(672, 5067101)
(673, 5073502)
(674, 5071156)
(675, 5073152)
(676, 5086326)
(677, 5086942)
(678, 5100086)
(679, 5100910)
(680, 5103833)
(681, 5114514)
(682, 5116057)
(683, 5124468)
(684, 5128316)
(685, 5128471)
(686, 5131207)
(687, 5139412)
(688, 5150638)
(689, 5157867)
(690, 5158946)
(691, 5166093)
(692, 5160765)
(693, 5173096)
(694, 5173539)
(695, 5180601)
(696, 5185407)
(697, 5198060)
(698, 5202055)
(699, 5205210)
(700, 5210531)
(701, 5209227)
(702, 5214790)
(703, 5225989)
(704, 5222480)
(705, 5239313)
(706, 5232375)
(707, 5248599)
(708, 5249550)
(709, 5247154)
(710, 5262715)
(711, 5257984)
(712, 5264845)
(713, 5273385)
(714, 5272055)
(715, 5287822)
(716, 5295032)
(717, 5291316)
(718, 5295261)
(719, 5308676)
(720, 5303646)
(721, 5318657)
(722, 5319230)
(723, 5327366)
(724, 5334728)
(725, 5345694)
(726, 5350895)
(727, 5343030)
(728, 5358094)
(729, 5362222)
(730, 5367602)
(731, 5371402)
(732, 5380670)
(733, 5375019)
(734, 5381564)
(735, 5382251)
(736, 5388523)
(737, 5401646)
(738, 5398424)
(739, 5415687)
(740, 5417871)
(741, 5425281)
(742, 5417694)
(743, 5421809)
(744, 5436120)
(745, 5437295)
(746, 5436998)
(747, 5453599)
(748, 5457565)
(749, 5459673)
(750, 5466086)
(751, 5475152)
(752, 5475725)
(753, 5477691)
(754, 5484805)
(755, 5487769)
(756, 5492097)
(757, 5499340)
(758, 5504532)
(759, 5507336)
(760, 5510142)
(761, 5519190)
(762, 5522351)
(763, 5529363)
(764, 5542890)
(765, 5546089)
(766, 5548721)
(767, 5548487)
(768, 5556108)
(769, 5569250)
(770, 5562617)
(771, 5570925)
(772, 5582923)
(773, 5582326)
(774, 5589629)
(775, 5595921)
(776, 5602994)
(777, 5608561)
(778, 5607740)
(779, 5613859)
(780, 5616525)
(781, 5620673)
(782, 5630796)
(783, 5640531)
(784, 5641535)
(785, 5638633)
(786, 5646423)
(787, 5650207)
(788, 5664698)
(789, 5672549)
(790, 5670736)
(791, 5667801)
(792, 5679681)
(793, 5686100)
(794, 5688791)
(795, 5690541)
(796, 5698616)
(797, 5710402)
(798, 5710475)
(799, 5717675)
(800, 5726099)
(801, 5734447)
(802, 5729928)
(803, 5745229)
(804, 5739505)
(805, 5752387)
(806, 5753890)
(807, 5765280)
(808, 5763650)
(809, 5777868)
(810, 5775344)
(811, 5786362)
(812, 5784596)
(813, 5783593)
(814, 5802970)
(815, 5793643)
(816, 5803360)
(817, 5810347)
(818, 5811473)
(819, 5815492)
(820, 5825310)
(821, 5834662)
(822, 5830735)
(823, 5835935)
(824, 5846639)
(825, 5855381)
(826, 5857362)
(827, 5867635)
(828, 5871670)
(829, 5864970)
(830, 5880958)
(831, 5884910)
(832, 5891687)
(833, 5886610)
(834, 5897261)
(835, 5896820)
(836, 5911178)
(837, 5918213)
(838, 5909190)
(839, 5935434)
(840, 5926667)
(841, 5936587)
(842, 5942254)
(843, 5948266)
(844, 5955634)
(845, 5957064)
(846, 5967423)
(847, 5960947)
(848, 5967778)
(849, 5970709)
(850, 5978201)
(851, 5989868)
(852, 5985667)
(853, 5999311)
(854, 6007576)
(855, 6009007)
(856, 6014899)
(857, 6016591)
(858, 6026756)
(859, 6028192)
(860, 6036806)
(861, 6042931)
(862, 6039655)
(863, 6053508)
(864, 6046001)
(865, 6051891)
(866, 6056900)
(867, 6073692)
(868, 6070180)
(869, 6072512)
(870, 6084041)
(871, 6088208)
(872, 6099025)
(873, 6096142)
(874, 6101248)
(875, 6110932)
(876, 6107941)
(877, 6114915)
(878, 6116583)
(879, 6132040)
(880, 6140410)
(881, 6144552)
(882, 6143051)
(883, 6145672)
(884, 6158537)
(885, 6160281)
(886, 6174373)
(887, 6169469)
(888, 6171376)
(889, 6187132)
(890, 6182216)
(891, 6199095)
(892, 6200944)
(893, 6206387)
(894, 6201970)
(895, 6217978)
(896, 6224239)
(897, 6219811)
(898, 6220905)
(899, 6230160)
(900, 6241699)
(901, 6249294)
(902, 6242593)
(903, 6256385)
(904, 6256086)
(905, 6268208)
(906, 6271561)
(907, 6274819)
(908, 6273683)
(909, 6277272)
(910, 6285856)
(911, 6288270)
(912, 6302444)
(913, 6304507)
(914, 6304423)
(915, 6314968)
(916, 6313755)
(917, 6334278)
(918, 6328433)
(919, 6339018)
(920, 6340258)
(921, 6346051)
(922, 6357008)
(923, 6355029)
(924, 6357660)
(925, 6374339)
(926, 6368188)
(927, 6375645)
(928, 6379302)
(929, 6387960)
(930, 6399610)
(931, 6391082)
(932, 6405849)
(933, 6402295)
(934, 6406022)
(935, 6412087)
(936, 6419019)
(937, 6432656)
(938, 6440452)
(939, 6437845)
(940, 6438363)
(941, 6446289)
(942, 6459570)
(943, 6454182)
(944, 6459203)
(945, 6463846)
(946, 6478992)
(947, 6481312)
(948, 6486452)
(949, 6485722)
(950, 6490021)
(951, 6491471)
(952, 6506526)
(953, 6505285)
(954, 6514694)
(955, 6512352)
(956, 6534254)
(957, 6526129)
(958, 6541232)
(959, 6546662)
(960, 6548629)
(961, 6555303)
(962, 6562246)
(963, 6558961)
(964, 6575693)
(965, 6566235)
(966, 6579004)
(967, 6579115)
(968, 6581856)
(969, 6597342)
(970, 6604787)
(971, 6599540)
(972, 6606406)
(973, 6618578)
(974, 6618045)
(975, 6628383)
(976, 6625171)
(977, 6634764)
(978, 6638879)
(979, 6650893)
(980, 6654726)
(981, 6646595)
(982, 6654938)
(983, 6668807)
(984, 6665940)
(985, 6678735)
(986, 6673754)
(987, 6687722)
(988, 6693825)
(989, 6698937)
(990, 6698245)
(991, 6704891)
(992, 6708113)
(993, 6712877)
(994, 6726227)
(995, 6726062)
(996, 6732994)
(997, 6739123)
(998, 6748959)
(999, 6752177)
(1000, 6753670)

